Testing Continuity of a Density via g-order statistics in the Regression Discontinuity Design

In the regression discontinuity design (RDD), it is common practice to assess the credibility of the design by testing the continuity of the density of the running variable at the cut-off, e.g., McCrary (2008). In this paper we propose an approximate sign test for continuity of a density at a point based on the so-called g-order statistics, and study its properties under two complementary asymptotic frameworks. In the first asymptotic framework, the number q of observations local to the cut-off is fixed as the sample size n diverges to infinity, while in the second framework q diverges to infinity slowly as n diverges to infinity. Under both of these frameworks, we show that the test we propose is asymptotically valid in the sense that it has limiting rejection probability under the null hypothesis not exceeding the nominal level. More importantly, the test is easy to implement, asymptotically valid under weaker conditions than those used by competing methods, and exhibits finite sample validity under stronger conditions than those needed for its asymptotic validity. In a simulation study, we find that the approximate sign test provides good control of the rejection probability under the null hypothesis while remaining competitive under the alternative hypothesis. We finally apply our test to the design in Lee (2008), a well-known application of the RDD to study incumbency advantage.

==> Design2a.dat <==
"data.x"	"data.y"
-1.17736624623542	3.79861512544897e-05
-1.17275627471036	4.9955431043022e-05
-1.1681463031853	6.51790471558155e-05
-1.16353633166024	8.43823929203786e-05
-1.15892636013518	0.000108410445439765
-1.15431638861012	0.000138238707133542
-1.14970641708506	0.000175765168741568
-1.14509644556	0.000223745774831514
-1.14048647403494	0.000282778315433981
-1.13587650250988	0.000354873899824358
-1.13126653098482	0.00044229486705755
-1.12665655945976	0.000547568748927944
-1.12204658793471	0.00067606391965305
-1.11743661640965	0.000834059037909912
-1.11282664488459	0.0010222739428031
-1.10821667335953	0.00124501962521722
-1.10360670183447	0.00150696970027033
-1.09899673030941	0.00181316372705681
-1.09438675878435	0.00217564646526059
-1.08977678725929	0.00260500390234247
-1.08516681573423	0.00310080521525688
-1.08055684420917	0.00367000758916382
-1.07594687268411	0.0043198440902374
-1.07133690115905	0.00505779775852621
-1.066726929634	0.00590517190470093
-1.06211695810894	0.00687404816940814
-1.05750698658388	0.00796009220155254
-1.05289701505882	0.00917124175243235
-1.04828704353376	0.010515299313431
-1.0436770720087	0.0119998780065224
-1.03906710048364	0.0136543351519061
-1.03445712895858	0.0154848802010084
-1.02984715743352	0.0174802633198939
-1.02523718590846	0.0196456078283475
-1.0206272143834	0.0219853436283595
-1.01601724285835	0.0245031609858452
-1.01140727133329	0.0272298007609821
-1.00679729980823	0.0301579418392349
-1.00218732828317	0.0332689663425356
-0.997577356758109	0.0365616278318199
-0.99296738523305	0.0400337264925806
-0.98835741370799	0.0436821128993761
-0.983747442182931	0.0475296487958635
-0.979137470657872	0.0515548278789145
-0.974527499132813	0.0557354839631775
-0.969917527607754	0.0600638059932349
-0.965307556082695	0.0645313293447777
-0.960697584557636	0.0691289891395028
-0.956087613032576	0.0738657453965986
-0.951477641507517	0.0787145907655677
-0.946867669982458	0.0836559351277792
-0.942257698457399	0.0886789611262076
-0.93764772693234	0.0937728135810419
-0.933037755407281	0.0989266584542525
-0.928427783882221	0.104136006202121
-0.923817812357162	0.109380159188366
-0.919207840832103	0.114646411061657
-0.914597869307044	0.119925347404194
-0.909987897781985	0.125207976937505
-0.905377926256926	0.1304857580482
-0.900767954731867	0.13574566030946
-0.896157983206808	0.140980043112527
-0.891548011681748	0.146183405181454
-0.886938040156689	0.151350038304265
-0.88232806863163	0.156474749111363
-0.877718097106571	0.161552851861459
-0.873108125581512	0.166567965398711
-0.868498154056453	0.171524882384594
-0.863888182531394	0.176422838631712
-0.859278211006334	0.181259573486864
-0.854668239481275	0.186033177438473
-0.850058267956216	0.190742070246029
-0.845448296431157	0.19536948992817
-0.840838324906098	0.199928047501531
-0.836228353381039	0.204418772018693
-0.831618381855979	0.208841305962538
-0.82700841033092	0.21319541649405
-0.822398438805861	0.217480974968482
-0.817788467280802	0.221681265176195
-0.813178495755743	0.225812291742327
-0.808568524230684	0.229874767158512
-0.803958552705625	0.23386868426851
-0.799348581180565	0.237794001382101
-0.794738609655506	0.241650434601649
-0.790128638130447	0.245420692549097
-0.785518666605388	0.249121665522269
-0.780908695080329	0.252752977392918
-0.77629872355527	0.256314187591465
-0.771688752030211	0.259804795251135
-0.767078780505151	0.263223100192272
-0.762468808980092	0.266552304437992
-0.757858837455033	0.269808626654005
-0.753248865929974	0.272991392650692
-0.748638894404915	0.276099940999038
-0.744028922879856	0.279133633404482
-0.739418951354797	0.282089665698752
-0.734808979829737	0.284952433518616
-0.730199008304678	0.287738504769196
-0.725589036779619	0.290447613077496
-0.72097906525456	0.293079600248995
-0.716369093729501	0.29563442255068
-0.711759122204442	0.2981089458547
-0.707149150679383	0.300490571026145
-0.702539179154323	0.302796141561133
-0.697929207629264	0.305026350490076
-0.693319236104205	0.307182029603131
-0.688709264579146	0.309264147687399
-0.684099293054087	0.311269934414542
-0.679489321529028	0.313191108882453
-0.674879350003969	0.315043559198091
-0.670269378478909	0.316828916401413
-0.66565940695385	0.318548900087051
-0.661049435428791	0.320205309597985
-0.656439463903732	0.32179601626707
-0.651829492378673	0.323316883707616
-0.647219520853614	0.324781313593532
-0.642609549328555	0.326191295232673
-0.637999577803495	0.327548799611383
-0.633389606278436	0.32885576814256
-0.628779634753377	0.330110377400881
-0.624169663228318	0.331311004460126
-0.619559691703259	0.332467629829429
-0.6149497201782	0.333581776291925
-0.610339748653141	0.334654854193543
-0.605729777128081	0.335688156636868
-0.601119805603022	0.336679361815862
-0.596509834077963	0.337627431133782
-0.591899862552904	0.338539220794956
-0.587289891027845	0.339415333617749
-0.582679919502786	0.340256258024196
-0.578069947977726	0.341062373213207
-0.573459976452667	0.341830283475144
-0.568850004927608	0.342558817512224
-0.564240033402549	0.343253023672634
-0.55963006187749	0.343912847072123
-0.555020090352431	0.344538189128833
-0.550410118827372	0.345128914591376
-0.545800147302313	0.345680655121258
-0.541190175777253	0.346192651671986
-0.536580204252194	0.346669348021965
-0.531970232727135	0.347110549293309
-0.527360261202076	0.347516066986014
-0.522750289677017	0.34788572110364
-0.518140318151958	0.348214524984934
-0.513530346626898	0.348502711063776
-0.508920375101839	0.348754501301071
-0.50431040357678	0.348969794707202
-0.499700432051721	0.349148509460088
-0.495090460526662	0.34929058448878
-0.490480489001603	0.349390633643265
-0.485870517476544	0.349450089890791
-0.481260545951484	0.349472968464471
-0.476650574426425	0.349459393258645
-0.472040602901366	0.34940953977937
-0.467430631376307	0.349323639860626
-0.462820659851248	0.349196412051142
-0.458210688326189	0.349030784922147
-0.45360071680113	0.348830693188672
-0.44899074527607	0.348596795747653
-0.444380773751011	0.348329842443577
-0.439770802225952	0.348030675169277
-0.435160830700893	0.347695149658743
-0.430550859175834	0.347327665302296
-0.425940887650775	0.346931979896068
-0.421330916125716	0.346509392077432
-0.416720944600656	0.346061257661687
-0.412110973075597	0.345588981423701
-0.407501001550538	0.345090242707985
-0.402891030025479	0.344569740836788
-0.39828105850042	0.344030449349151
-0.393671086975361	0.343473776483674
-0.389061115450302	0.342901081467863
-0.384451143925242	0.342313663835814
-0.379841172400183	0.341710414145216
-0.375231200875124	0.341094693728389
-0.370621229350065	0.340468102067436
-0.366011257825006	0.339831386346465
-0.361401286299947	0.339185171458305
-0.356791314774888	0.338529958018762
-0.352181343249828	0.337864350435131
-0.347571371724769	0.337189994491807
-0.34296140019971	0.336507221812616
-0.338351428674651	0.335815906301047
-0.333741457149592	0.335115837030639
-0.329131485624533	0.334406727241388
-0.324521514099473	0.333685967696735
-0.319911542574414	0.332954835427922
-0.315301571049355	0.33221318223233
-0.310691599524296	0.331460600381871
-0.306081627999237	0.330696714512748
-0.301471656474178	0.329921193877362
-0.296861684949119	0.32913090698661
-0.29225171342406	0.328328356781409
-0.287641741899	0.327513810920222
-0.283031770373941	0.326687465295787
-0.278421798848882	0.325849644690202
-0.273811827323823	0.325000808042078
-0.269201855798764	0.324139321290471
-0.264591884273705	0.323268869445169
-0.259981912748646	0.322390584261924
-0.255371941223586	0.321505695433112
-0.250761969698527	0.320615559298896
-0.246151998173468	0.319721638558706
-0.241542026648409	0.318825788687145
-0.23693205512335	0.317930742895609
-0.232322083598291	0.317038381723507
-0.227712112073231	0.316150635710044
-0.223102140548172	0.315269475203244
-0.218492169023113	0.314397156738992
-0.213882197498054	0.313538794849543
-0.209272225972995	0.312694383606427
-0.204662254447936	0.31186587153048
-0.200052282922877	0.311055159997642
-0.195442311397818	0.310264095821583
-0.190832339872758	0.309495309522209
-0.186222368347699	0.308755430451698
-0.18161239682264	0.308041273231574
-0.177002425297581	0.307354236205783
-0.172392453772522	0.306695618432014
-0.167782482247463	0.306066618057144
-0.163172510722404	0.305469887494863
-0.158562539197344	0.304911726490246
-0.153952567672285	0.304386571930245
-0.149342596147226	0.303895062065976
-0.144732624622167	0.303437743215051
-0.140122653097108	0.303015073328075
-0.135512681572049	0.302629605760683
-0.13090271004699	0.302286296355615
-0.12629273852193	0.301978557769792
-0.121682766996871	0.301706467500487
-0.117072795471812	0.301470057919616
-0.112462823946753	0.301269321236078
-0.107852852421694	0.301106864437163
-0.103242880896635	0.300986260347686
-0.0986329093715754	0.300901032279464
-0.0940229378465163	0.300851059908588
-0.0894129663214571	0.300836218691449
-0.084802994796398	0.300856382266335
-0.0801930232713388	0.300914466102836
-0.0755830517462797	0.301013006108332
-0.0709730802212205	0.30114612465296
-0.0663631086961614	0.30131373035693
-0.0617531371711022	0.301515745197728
-0.057143165646043	0.301752106306282
-0.0525331941209841	0.302026218168127
-0.047923222595925	0.302339854453619
-0.0433132510708658	0.302687827964332
-0.0387032795458067	0.303070227017955
-0.0340933080207475	0.303487185816621
-0.0294833364956884	0.303938889658398
-0.0248733649706292	0.304429617631107
-0.02026339344557	0.304960839825783
-0.0156534219205109	0.305528180987927
-0.0110434503954517	0.306132258935521
-0.00643347887039258	0.306773797093896
-0.00182350734533343	0.307453629658456
0.00278646417972572	0.30817790028725
0.00739643570478488	0.308948377369641
0.012006407229844	0.30976146750436
0.0166163787549032	0.310618701719076
0.0212263502799623	0.311521738086126
0.0258363218050215	0.312472358938511
0.0304462933300806	0.313479824233948
0.0350562648551398	0.314545959990383
0.0396662363801989	0.315667348809269
0.0442762079052581	0.316846305813044
0.0488861794303173	0.31808519901876
0.0534961509553764	0.319386437539877
0.0581061224804356	0.320762918710678
0.0627160940054945	0.322214823545475
0.0673260655305536	0.323737949114889
0.0719360370556128	0.325334592204439
0.076546008580672	0.327006967481412
0.0811559801057311	0.328757194529911
0.0857659516307903	0.330600965480509
0.0903759231558494	0.332534576210247
0.0949858946809086	0.334552482068018
0.0995958662059677	0.33665599478167
0.104205837731027	0.338846246287653
0.108815809256086	0.341124184590213
0.113425780781145	0.343506483334649
0.118035752306204	0.345984521950275
0.122645723831263	0.348551800906118
0.127255695356323	0.351208261906845
0.131865666881382	0.353953689788901
0.136475638406441	0.356787721808984
0.1410856099315	0.359726528183595
0.145695581456559	0.362757694284284
0.150305552981618	0.365874993984895
0.154915524506678	0.369077585537826
0.159525496031737	0.372364609459679
0.164135467556796	0.375735204656615
0.168745439081855	0.379205210879903
0.173355410606914	0.382760724956582
0.177965382131973	0.386397139713283
0.182575353657032	0.390113971635019
0.187185325182091	0.393910855802881
0.191795296707151	0.397787553653075
0.19640526823221	0.40176136739349
0.201015239757269	0.405818013042912
0.205625211282328	0.409955029618004
0.210235182807387	0.414172919183305
0.214845154332446	0.418472295892973
0.219455125857505	0.422853876627255
0.224065097382565	0.427337961679626
0.228675068907624	0.431908470189438
0.233285040432683	0.436564453567516
0.237895011957742	0.441306829647384
0.242504983482801	0.446136481812404
0.24711495500786	0.451054242662915
0.25172492653292	0.456082749835434
0.256334898057979	0.461201902679237
0.260944869583038	0.46641118815108
0.265554841108097	0.47171080311559
0.270164812633156	0.477100793512502
0.274774784158215	0.482581353532026
0.279384755683274	0.4881741569613
0.283994727208334	0.493856007508715
0.288604698733393	0.499626139806734
0.293214670258452	0.505483678399191
0.297824641783511	0.511427650844175
0.30243461330857	0.51745837347353
0.307044584833629	0.523592782406257
0.311654556358688	0.529809482040387
0.316264527883747	0.536107321586153
0.320874499408807	0.542485190493601
0.325484470933866	0.548942030912284
0.330094442458925	0.555479106313463
0.334704413983984	0.562110171708275
0.339314385509043	0.568817112103283
0.343924357034102	0.575599365465609
0.348534328559162	0.582456466009535
0.353144300084221	0.58938803764525
0.35775427160928	0.596396919153198
0.362364243134339	0.603495283464545
0.366974214659398	0.610667343036694
0.371584186184457	0.617912923566677
0.376194157709516	0.6252318014724
0.380804129234576	0.632623682274733
0.385414100759635	0.640092151440732
0.390024072284694	0.647646556464349
0.394634043809753	0.655271562633682
0.399244015334812	0.662965955642821
0.403853986859871	0.670728269494856
0.408463958384931	0.67855677469488
0.41307392990999	0.686453611900672
0.417683901435049	0.694422293494633
0.422293872960108	0.702447968237802
0.426903844485167	0.710527338311835
0.431513816010226	0.71865685176592
0.436123787535285	0.726832718715049
0.440733759060344	0.735053867199981
0.445343730585404	0.743317350156199
0.449953702110463	0.751611467750994
0.454563673635522	0.759931685569331
0.459173645160581	0.768273469060142
0.46378361668564	0.776632313991557
0.468393588210699	0.785004384912086
0.473003559735758	0.79338391432711
0.477613531260818	0.80176510086937
0.482223502785877	0.810144304253681
0.486833474310936	0.818518137133014
0.491443445835995	0.826883476852564
0.496053417361054	0.835235885231339
0.500663388886113	0.843571298950595
0.505273360411173	0.851889563591624
0.509883331936232	0.86018906751171
0.514493303461291	0.868468424807924
0.51910327498635	0.876726455593982
0.523713246511409	0.884959337436994
0.528323218036468	0.893165598487388
0.532933189561527	0.901347539228893
0.537543161086586	0.90950445273665
0.542153132611646	0.917635574072944
0.546763104136705	0.925740047645017
0.551373075661764	0.933812936514152
0.555983047186823	0.941852596494091
0.560593018711882	0.949860551355851
0.565202990236941	0.95783464716708
0.569812961762	0.965772370173174
0.57442293328706	0.973670824066827
0.579032904812119	0.981519550064447
0.583642876337178	0.989314157213144
0.588252847862237	0.99705433654957
0.592862819387296	1.00473464313005
0.597472790912355	1.01234912956154
0.602082762437415	1.01989134331783
0.606692733962474	1.02733974843128
0.611302705487533	1.03468811596563
0.615912677012592	1.04193535968805
0.620522648537651	1.04907235507044
0.62513262006271	1.05608955478298
0.629742591587769	1.06297700818601
0.634352563112829	1.06969728012999
0.638962534637888	1.07624761750141
0.643572506162947	1.08262820931993
0.648182477688006	1.08882752935961
0.652792449213065	1.09483389996311
0.657402420738124	1.10063552277817
0.662012392263183	1.10617684918795
0.666622363788242	1.11146666082536
0.671232335313302	1.11650803402666
0.675842306838361	1.1212892359763
0.68045227836342	1.12579864415773
0.685062249888479	1.13002476145172
0.689672221413538	1.13389425942369
0.694282192938597	1.13743421553186
0.698892164463657	1.14065013931104
0.703502135988716	1.14353134056298
0.708112107513775	1.14606724400377
0.712722079038834	1.14824737464441
0.717332050563893	1.14998039558705
0.721942022088952	1.15131442914936
0.726551993614011	1.15225453684249
0.731161965139071	1.1527902427614
0.73577193666413	1.15291096574127
0.740381908189189	1.15260599623852
0.744991879714248	1.15176237472357
0.749601851239307	1.15045058725047
0.754211822764366	1.14867170450751
0.758821794289426	1.14641384416297
0.763431765814485	1.14366487181764
0.768041737339544	1.14041239884171
0.772651708864603	1.13651610527207
0.777261680389662	1.13207341556822
0.781871651914721	1.12707917686294
0.78648162343978	1.12151981881036
0.791091594964839	1.11538163822459
0.795701566489899	1.10865082404052
0.800311538014958	1.10115581836408
0.804921509540017	1.09302929618113
0.809531481065076	1.08425933673022
0.814141452590135	1.0748324685811
0.818751424115194	1.06473548002768
0.823361395640254	1.0539483889058
0.827971367165313	1.04229167401558
0.832581338690372	1.02992039811406
0.837191310215431	1.01682436675001
0.84180128174049	1.00299433251869
0.846411253265549	0.988422101003719
0.851021224790608	0.973083156118355
0.855631196315668	0.956814423294842
0.860241167840726	0.939786863782327
0.864851139365786	0.922001107560926
0.869461110890845	0.903460066269685
0.874071082415904	0.884169091712765
0.878681053940963	0.864109963079178
0.883291025466022	0.843169088408161
0.887900996991081	0.821526467731528
0.892510968516141	0.799204836509242
0.8971209400412	0.776230745296068
0.901730911566259	0.752634664147049
0.906340883091318	0.728425074492745
0.910950854616377	0.703577819493706
0.915560826141436	0.678261629423034
0.920170797666496	0.652530006757206
0.924780769191555	0.62644046170217
0.929390740716614	0.600054379844264
0.934000712241673	0.573428745932584
0.938610683766732	0.546646900434348
0.943220655291791	0.519827598885581
0.94783062681685	0.493048274993824
0.95244059834191	0.466387727408259
0.957050569866968	0.439925710216796
0.961660541392028	0.413772060684108
0.966270512917087	0.388081634814024
0.970880484442146	0.36288000136203
0.975490455967205	0.338241035921127
0.980100427492264	0.314235393592254
0.984710399017323	0.290930081446381
0.989320370542383	0.268462285464407
0.993930342067442	0.246976310557344
0.998540313592501	0.226389204500524
1.00315028511756	0.206738856802908
1.00776025664262	0.188056807102759
1.01237022816768	0.170368145487398
1.01698019969274	0.153794836218255
1.0215901712178	0.138399876630547
1.02620014274286	0.124025048343262
1.03081011426791	0.110660396515159
1.03542008579297	0.0982904283708235
1.04003005731803	0.086894390184822
1.04464002884309	0.0765491576779067
1.04925000036815	0.0672281000505989
1.05385997189321	0.0587610615789798
1.05846994341827	0.0511067516954231
1.06307991494333	0.0442219078761801
1.06768988646839	0.0380616684749181
1.07229985799345	0.0326572528801232
1.07690982951851	0.0279375898594639
1.08151980104357	0.0237719349489671
1.08612977256862	0.0201150953106116
1.09073974409368	0.0169230521728642
1.09534971561874	0.0141531603026978
1.0999596871438	0.0118096991733068
1.10456965866886	0.00982648062984107
1.10917963019392	0.00812720978465482
1.11378960171898	0.00668010785150928
1.11839957324404	0.00545559534729641
1.1230095447691	0.00442628998912686
1.12761951629416	0.0035879758509494
1.13222948781922	0.00290034258612811
1.13683945934428	0.00232874957592024
1.14144943086933	0.00185690549429024
1.14605940239439	0.00147019938305001
1.15066937391945	0.00115561705959964
1.15527934544451	0.000909353558306357
1.15988931696957	0.00071346733426954
1.16449928849463	0.000555575117008015
1.16910926001969	0.00042931289499669
1.17371923154475	0.000329162051415473
1.17832920306981	0.000250379647875927


==> Design2b.dat <==
"d.x"	"d.y"
-1.07889686359062	5.4336591036542e-05
-1.07475665460358	9.18385803338932e-05
-1.07061644561654	0.000153997857103058
-1.06647623662951	0.000255161803069577
-1.06233602764247	0.000412738284432934
-1.05819581865543	0.000652159548769688
-1.0540556096684	0.0010072364313449
-1.04991540068136	0.00152159933757507
-1.04577519169432	0.00224990864533626
-1.04163498270729	0.00325864859477878
-1.03749477372025	0.00462630931356012
-1.03335456473321	0.00644276936444067
-1.02921435574618	0.0088077184179718
-1.02507414675914	0.0118718289217279
-1.0209339377721	0.0157642113414547
-1.01679372878507	0.0205535587809165
-1.01265351979803	0.026334054703953
-1.00851331081099	0.033183470960268
-1.00437310182396	0.0411581360847046
-1.00023289283692	0.0502889475686041
-0.996092683849886	0.0605787755900381
-0.991952474862849	0.0720014960731488
-0.987812265875813	0.0845027619621519
-0.983672056888776	0.0980024815089605
-0.97953184790174	0.112437144076378
-0.975391638914703	0.127671854779115
-0.971251429927667	0.143523720651625
-0.96711122094063	0.159862659552541
-0.962971011953594	0.176563556966827
-0.958830802966557	0.193510672177538
-0.954690593979521	0.210600902090914
-0.950550384992484	0.227745816101693
-0.946410176005448	0.24487246924163
-0.942269967018411	0.261923087320615
-0.938129758031375	0.278853793868562
-0.933989549044339	0.295624524352248
-0.929849340057302	0.312206833777115
-0.925709131070266	0.328596720283551
-0.921568922083229	0.344783660096337
-0.917428713096193	0.360759103994415
-0.913288504109156	0.376515652402705
-0.90914829512212	0.392046784713307
-0.905008086135083	0.407347038365617
-0.900867877148047	0.422412491577225
-0.89672766816101	0.437241380631452
-0.892587459173974	0.451834678690522
-0.888447250186937	0.466187435773428
-0.884307041199901	0.480302222908919
-0.880166832212864	0.494206012458416
-0.876026623225828	0.507910934247357
-0.871886414238791	0.521429173371336
-0.867746205251755	0.5347716220005
-0.863605996264718	0.547946579299508
-0.859465787277682	0.560958633955857
-0.855325578290645	0.573807850527341
-0.851185369303609	0.586489358702887
-0.847045160316573	0.598993414430103
-0.842904951329536	0.611298419927058
-0.8387647423425	0.623375654600127
-0.834624533355463	0.635220684449452
-0.830484324368427	0.646815897900146
-0.82634411538139	0.658146702062787
-0.822203906394354	0.669203079042647
-0.818063697407317	0.679980773036801
-0.813923488420281	0.690482010858398
-0.809783279433244	0.700715700581784
-0.805643070446208	0.71069709744339
-0.801502861459171	0.720446970311685
-0.797362652472135	0.729985015916539
-0.793222443485098	0.739334777188105
-0.789082234498062	0.748540819050266
-0.784942025511026	0.757629400771341
-0.780801816523989	0.766623477200896
-0.776661607536953	0.775541533474102
-0.772521398549916	0.784396721828135
-0.76838118956288	0.793196304760254
-0.764240980575843	0.801941393853088
-0.760100771588807	0.810626965759319
-0.75596056260177	0.819242135750744
-0.751820353614734	0.827767836738252
-0.747680144627697	0.836172827179424
-0.743539935640661	0.844439345925724
-0.739399726653624	0.85254098458009
-0.735259517666588	0.8604518244806
-0.731119308679551	0.868148283678894
-0.726979099692515	0.875610969001586
-0.722838890705478	0.882826377365782
-0.718698681718442	0.889788274196505
-0.714558472731405	0.896498578472215
-0.710418263744369	0.902967605257519
-0.706278054757332	0.909209591600507
-0.702137845770296	0.91524017473577
-0.69799763678326	0.921109300501652
-0.693857427796223	0.926846952966558
-0.689717218809187	0.932480403263888
-0.68557700982215	0.938031725676295
-0.681436800835114	0.943515847147146
-0.677296591848077	0.948939285895469
-0.673156382861041	0.954299664049444
-0.669016173874004	0.959586010011299
-0.664875964886968	0.964779803057145
-0.660735755899931	0.969854363774686
-0.656595546912895	0.974765742538664
-0.652455337925858	0.979496738479967
-0.648315128938822	0.984022140390611
-0.644174919951785	0.988322222797498
-0.640034710964749	0.992384612490644
-0.635894501977712	0.996205528301413
-0.631754292990676	0.999790258076492
-0.627614084003639	1.00315278920821
-0.623473875016603	1.00631457846068
-0.619333666029567	1.0093025295268
-0.61519345704253	1.01214518476018
-0.611053248055494	1.01486528932909
-0.606913039068457	1.01750094519879
-0.602772830081421	1.02006897874943
-0.598632621094384	1.02257843159153
-0.594492412107348	1.02503070772751
-0.590352203120311	1.02742068455633
-0.586211994133275	1.02973856512713
-0.582071785146238	1.03197216302648
-0.577931576159202	1.0341092658356
-0.573791367172165	1.03613972043418
-0.569651158185129	1.03805631281825
-0.565510949198092	1.03984542386738
-0.561370740211056	1.04152162658932
-0.557230531224019	1.04308935201376
-0.553090322236983	1.04455300232377
-0.548950113249946	1.04591525193486
-0.54480990426291	1.0471757297839
-0.540669695275873	1.04833027530837
-0.536529486288837	1.04937086747545
-0.532389277301801	1.05028623115904
-0.528249068314764	1.05106303573903
-0.524108859327728	1.05168748095749
-0.519968650340691	1.05212805460947
-0.515828441353655	1.05239442313253
-0.511688232366618	1.05248477668742
-0.507548023379582	1.05240317982132
-0.503407814392545	1.0521595450595
-0.499267605405509	1.05176906335441
-0.495127396418472	1.05125116430989
-0.490987187431436	1.05062810875971
-0.486846978444399	1.04992333886774
-0.482706769457363	1.04915972663014
-0.478566560470326	1.04835787066586
-0.47442635148329	1.04753369090334
-0.470286142496253	1.04670093658795
-0.466145933509217	1.04586377072835
-0.46200572452218	1.04502107332149
-0.457865515535144	1.04416736410814
-0.453725306548108	1.04329396644615
-0.449585097561071	1.04239035889751
-0.445444888574035	1.04144555663769
-0.441304679586998	1.04044937459797
-0.437164470599962	1.03939344969384
-0.433024261612925	1.0382719384692
-0.428884052625889	1.03707501204311
-0.424743843638852	1.03580946754479
-0.420603634651816	1.03447917008692
-0.416463425664779	1.03308902914459
-0.412323216677743	1.03164506674383
-0.408183007690706	1.03015376060255
-0.40404279870367	1.02862132508354
-0.399902589716633	1.02705291572924
-0.395762380729597	1.02545175483235
-0.39162217174256	1.02381820055716
-0.387481962755524	1.02214881886291
-0.383341753768488	1.02042965842926
-0.379201544781451	1.01864785907177
-0.375061335794415	1.01678405190852
-0.370921126807378	1.01481465062723
-0.366780917820342	1.01271439451486
-0.362640708833305	1.01045873493523
-0.358500499846269	1.0080265010463
-0.354360290859232	1.00540254429525
-0.350220081872196	1.00258003563549
-0.346079872885159	0.999562100389018
-0.341939663898123	0.996362524971918
-0.337799454911086	0.99299484621393
-0.33365924592405	0.989508850273264
-0.329519036937013	0.985946770078034
-0.325378827949977	0.982348161843911
-0.32123861896294	0.978749539173464
-0.317098409975904	0.975181373569395
-0.312958200988868	0.971665794803452
-0.308817992001831	0.968215159303936
-0.304677783014795	0.964831558134334
-0.300537574027758	0.961507242767205
-0.296397365040722	0.958225863180984
-0.292257156053685	0.954963149030518
-0.288116947066649	0.951686101375934
-0.283976738079612	0.948365466406785
-0.279836529092576	0.944974124870807
-0.275696320105539	0.941488431243656
-0.271556111118503	0.937889532980268
-0.267415902131466	0.934164210078132
-0.26327569314443	0.930305237309574
-0.259135484157393	0.926311299296465
-0.254995275170357	0.922186511657712
-0.25085506618332	0.917939619738552
-0.246714857196284	0.913575581633035
-0.242574648209247	0.909117156732653
-0.238434439222211	0.904583393227448
-0.234294230235174	0.89998960369683
-0.230154021248138	0.895349890279203
-0.226013812261102	0.890676692059118
-0.221873603274065	0.885980619075677
-0.217733394287029	0.881270550237667
-0.213593185299992	0.876553942208589
-0.209452976312956	0.871837269927987
-0.205312767325919	0.867126499401309
-0.201172558338883	0.862428909448679
-0.197032349351846	0.857750884630862
-0.19289214036481	0.853097716817925
-0.188751931377773	0.848474413396904
-0.184611722390737	0.843884645768071
-0.1804715134037	0.839330155781294
-0.176331304416664	0.834810318148755
-0.172191095429627	0.830321959202327
-0.168050886442591	0.825859489408718
-0.163910677455554	0.821415354462489
-0.159770468468518	0.816980752888927
-0.155630259481481	0.812545832152451
-0.151490050494445	0.808100846922356
-0.147349841507408	0.803639065824926
-0.143209632520372	0.799155332212015
-0.139069423533336	0.794645883364225
-0.134929214546299	0.790107946158755
-0.130789005559263	0.785539251290442
-0.126648796572226	0.780937599493346
-0.12250858758519	0.776300594190278
-0.118368378598153	0.771625618228369
-0.114228169611117	0.766910082115444
-0.11008796062408	0.762149089260758
-0.105947751637044	0.757342949840741
-0.101807542650007	0.752495484232585
-0.0976673336629709	0.747610972494197
-0.0935271246759344	0.742696064730052
-0.0893869156888979	0.737759459271202
-0.0852467067018614	0.732811309051598
-0.0811064977148249	0.727862409884757
-0.0769662887277884	0.722923235679346
-0.0728260797407521	0.718002890034883
-0.0686858707537155	0.713108043295882
-0.0645456617666791	0.708243495524372
-0.0604054527796425	0.703406341005561
-0.0562652437926061	0.698586827058747
-0.0521250348055697	0.693771488164965
-0.0479848258185331	0.688942235305957
-0.0438446168314968	0.684077408698645
-0.0397044078444602	0.679153337635727
-0.0355641988574238	0.67414632351542
-0.0314239898703872	0.669034900817704
-0.0272837808833508	0.663802177390856
-0.0231435718963142	0.658438015522219
-0.0190033629092778	0.652934094253301
-0.0148631539222415	0.647302241809952
-0.0107229449352049	0.64157101181994
-0.00658273594816849	0.635769281470055
-0.0024425269611319	0.629931261371164
0.00169768202590448	0.624093716984761
0.00583789101294108	0.618293011301249
0.00997809999997745	0.612562256693283
0.014118308987014	0.606928835808464
0.0182585179740504	0.601412501832639
0.0223987269610868	0.596024202282169
0.0265389359481234	0.590771708951931
0.0306791449351598	0.585646210438517
0.0348193539221964	0.5806228909023
0.0389595629092327	0.575679971780329
0.0430997718962693	0.570792958637319
0.0472399808833057	0.565936682220407
0.0513801898703423	0.56108720159455
0.0555203988573787	0.556223457417966
0.0596606078444151	0.551328584012895
0.0638008168314517	0.546390811232001
0.067941025818488	0.541403911602349
0.0720812348055246	0.536365192447223
0.076221443792561	0.531279707848942
0.0803616527795976	0.526160228842946
0.084501861766634	0.521018365091656
0.0886420707536704	0.515866493781852
0.092782279740707	0.510716568909538
0.0969224887277433	0.505579149554243
0.10106269771478	0.500462711044223
0.105202906701816	0.495373267313522
0.109343115688853	0.49031429841316
0.113483324675889	0.485286946797038
0.117623533662926	0.480291552275686
0.121763742649962	0.475326290262824
0.125903951636999	0.470386012344213
0.130044160624035	0.46546788836523
0.134184369611072	0.460569723265967
0.138324578598108	0.455690338788365
0.142464787585145	0.450829831232542
0.146604996572181	0.445989676975219
0.150745205559218	0.441172658899056
0.154885414546254	0.436382594760872
0.159025623533291	0.431623863894641
0.163165832520327	0.426902127075013
0.167306041507364	0.42222252693451
0.1714462504944	0.417583091761978
0.175586459481436	0.412982018616421
0.179726668468473	0.40841489858121
0.183866877455509	0.403875040567765
0.188007086442546	0.399354167670344
0.192147295429582	0.394843397800291
0.196287504416619	0.390334373712475
0.200427713403655	0.385820378110458
0.204567922390692	0.381297260322407
0.208708131377728	0.376763804919375
0.212848340364765	0.372222783692112
0.216988549351801	0.367680784668191
0.221128758338838	0.363144779725052
0.225268967325874	0.358621725116384
0.22940917631291	0.354117470022931
0.233549385299947	0.349635951623213
0.237689594286983	0.345178792671803
0.24182980327402	0.340745351468779
0.245970012261056	0.336333203592426
0.250110221248093	0.331938966135616
0.254250430235129	0.327559624462815
0.258390639222166	0.323193726224066
0.262530848209202	0.318840532142931
0.266671057196239	0.314502630546346
0.270811266183275	0.310184198847214
0.274951475170312	0.305890157455192
0.279091684157348	0.301625140630589
0.283231893144385	0.29739247574759
0.287372102131421	0.293193358094499
0.291512311118458	0.289026379412641
0.295652520105494	0.284887518025613
0.299792729092531	0.280770903090293
0.303932938079567	0.276669223568152
0.308073147066604	0.272573995474784
0.31221335605364	0.268480905994484
0.316353565040677	0.264388724697615
0.320493774027713	0.260299708301905
0.32463398301475	0.256219475218542
0.328774192001786	0.252156379668615
0.332914400988823	0.248120482548852
0.337054609975859	0.244122269318658
0.341194818962895	0.240171300350282
0.345335027949932	0.236275871535394
0.349475236936968	0.232445130798003
0.353615445924005	0.228673456919093
0.357755654911041	0.224957619556248
0.361895863898078	0.221292484312053
0.366036072885114	0.217672159754069
0.370176281872151	0.214091167009339
0.374316490859187	0.210545458931383
0.378456699846224	0.207033145490172
0.38259690883326	0.203554825990644
0.386737117820297	0.2001134830231
0.390877326807333	0.196714428971736
0.395017535794369	0.19336858185759
0.399157744781406	0.190076899468473
0.403297953768442	0.186842809627942
0.407438162755479	0.183667330847671
0.411578371742515	0.180548777055653
0.415718580729552	0.177482837833694
0.419858789716588	0.174462994013255
0.423998998703625	0.171481190067187
0.428139207690661	0.168528658694491
0.432279416677698	0.165596780324446
0.436419625664734	0.162677892052613
0.440559834651771	0.159765973828402
0.444700043638807	0.156856142160294
0.448840252625844	0.153946683221885
0.45298046161288	0.151037378341788
0.457120670599917	0.148129112306019
0.461260879586953	0.14522347818669
0.46540108857399	0.14232244690257
0.469541297561026	0.139428150030113
0.473681506548063	0.136542800349079
0.477821715535099	0.133668748395032
0.481961924522135	0.130808647089161
0.486102133509172	0.127968129962793
0.490242342496208	0.125149897101
0.494382551483245	0.122358948056541
0.498522760470281	0.119600858697133
0.502662969457318	0.116881413431831
0.506803178444354	0.114206125375819
0.510943387431391	0.111579707162515
0.515083596418427	0.109005571305344
0.519223805405464	0.106485440193592
0.5233640143925	0.104019136644521
0.527504223379537	0.101604606511657
0.531644432366573	0.099242638060558
0.53578464135361	0.0969231074844327
0.539924850340646	0.0946409502972782
0.544065059327683	0.0923921061841287
0.548205268314719	0.090173796521299
0.552345477301756	0.087984833611136
0.556485686288792	0.0858256743988425
0.560625895275829	0.0836982184675839
0.564766104262865	0.0816053821930537
0.568906313249901	0.079550508412664
0.573046522236938	0.0775366915992168
0.577186731223974	0.0755704651053412
0.581326940211011	0.0736481579461011
0.585467149198047	0.0717673588019722
0.589607358185084	0.0699242708582125
0.59374756717212	0.068113564706428
0.597887776159157	0.0663288633341786
0.602027985146193	0.0645633551211531
0.60616819413323	0.0628104702707725
0.610308403120266	0.0610645526193894
0.614448612107303	0.0593214603336788
0.618588821094339	0.0575790354857256
0.622729030081375	0.0558378185765305
0.626869239068412	0.054101135958729
0.631009448055448	0.0523742696958967
0.635149657042485	0.0506639676924549
0.639289866029521	0.0489778336546284
0.643430075016558	0.0473236921659442
0.647570284003594	0.0457089693180292
0.651710492990631	0.0441401398883061
0.655850701977667	0.0426222823319271
0.659990910964704	0.0411587707618413
0.66413111995174	0.0397511195063437
0.668271328938777	0.0384037181958743
0.672411537925813	0.0371099658774619
0.67655174691285	0.0358648257588444
0.680691955899886	0.034663536243903
0.684832164886923	0.0335008661233436
0.688972373873959	0.0323714817464819
0.693112582860996	0.0312702728894005
0.697252791848032	0.0301926207764241
0.701393000835069	0.0291345980277679
0.705533209822105	0.0280930966789979
0.709673418809142	0.0270658865466624
0.713813627796178	0.0260526740940527
0.717953836783215	0.0250522722226594
0.722094045770251	0.0240647890808085
0.726234254757287	0.0230912074485189
0.730374463744324	0.022132934098176
0.73451467273136	0.0211916735635376
0.738654881718397	0.0202692964756658
0.742795090705433	0.0193677026343412
0.74693529969247	0.018488681502479
0.751075508679506	0.0176337763645587
0.755215717666543	0.0168041624549931
0.759355926653579	0.0160026423870347
0.763496135640616	0.015228037335898
0.767636344627652	0.0144791135828876
0.771776553614689	0.013755116593907
0.775916762601725	0.0130551371984088
0.780056971588762	0.0123782814406902
0.784197180575798	0.0117238209918157
0.788337389562835	0.0110912993378161
0.792477598549871	0.0104805760856659
0.796617807536907	0.00989180153087651
0.800758016523944	0.0093253251665833
0.80489822551098	0.00878327615595846
0.809038434498017	0.00826502653260361
0.813178643485053	0.00776964645024025
0.81731885247209	0.00729664112582672
0.821459061459126	0.00684515846920442
0.825599270446163	0.00641406567224183
0.829739479433199	0.00600206832703302
0.833879688420236	0.00560785008194562
0.838019897407272	0.0052302096714071
0.842160106394309	0.00486817412511802
0.846300315381345	0.004521071732814
0.850440524368382	0.00418957435061158
0.854580733355418	0.00387324775608861
0.858720942342455	0.00357171392149971
0.862861151329491	0.00328525529892189
0.867001360316527	0.00301412954341023
0.871141569303564	0.0027584957265356
0.8752817782906	0.00251836506555832
0.879421987277637	0.00229357810194933
0.883562196264673	0.00208380677584712
0.88770240525171	0.00188857706014808
0.891842614238746	0.00170730586215429
0.895982823225783	0.00154015632071323
0.900123032212819	0.00138609218764406
0.904263241199856	0.00124386692686188
0.908403450186892	0.00111287965442164
0.912543659173929	0.000992568107394124
0.916683868160965	0.000882398146877415
0.920824077148002	0.000781847749184392
0.924964286135038	0.000690389933643346
0.929104495122075	0.000607478846930077
0.933244704109111	0.000532542446587784
0.937384913096148	0.000464983969493694
0.941525122083184	0.000404554782066846
0.94566533107022	0.00035048769442384
0.949805540057257	0.000301887283906835
0.953945749044294	0.000258259551424709
0.95808595803133	0.000219180860339202
0.962226167018366	0.000184299235882754
0.966366376005403	0.000153327077373304
0.970506584992439	0.000126027023395544
0.974646793979476	0.000102193579106868
0.978787002966512	8.16335554586807e-05
0.982927211953549	6.4148364988881e-05
0.987067420940585	4.96611187094318e-05
0.991207629927622	3.78805892252923e-05
0.995347838914658	2.83724572572416e-05
0.999488047901695	2.08475428815273e-05
1.00362825688873	1.50141218301214e-05
1.00776846587577	1.05889920006685e-05
1.0119086748628	7.30729750232222e-06
1.01604888384984	4.93017561077051e-06
1.02018909283688	3.24973586036709e-06
1.02432930182391	2.09128524331355e-06
1.02846951081095	1.31305136697313e-06
1.03260971979799	8.12588959338761e-07
1.03674992878502	4.97597633269221e-07


==> Design6.dat <==
"data.x"	"data.y"
-10.1294660216312	2.48534193315019e-08
-10.0814041459332	4.90056124962234e-08
-10.0333422702352	9.10843374078113e-08
-9.98528039453721	1.59744238283184e-07
-9.9372185188392	2.64616263807681e-07
-9.88915664314119	4.14385654293114e-07
-9.84109476744318	6.13935772432133e-07
-9.79303289174517	8.61090405695939e-07
-9.74497101604715	1.14399661979153e-06
-9.69690914034914	1.44050509454547e-06
-9.64884726465113	1.71757572473294e-06
-9.60078538895312	1.94348999018979e-06
-9.55272351325511	2.09739826249318e-06
-9.5046616375571	2.17410432389048e-06
-9.45659976185908	2.18606056837708e-06
-9.40853788616107	2.15945352033647e-06
-9.36047601046306	2.1255310563118e-06
-9.31241413476505	2.11007204761419e-06
-9.26435225906704	2.12472186921419e-06
-9.21629038336903	2.16335108981214e-06
-9.16822850767101	2.20484606951134e-06
-9.120166631973	2.22144844027326e-06
-9.07210475627499	2.18975563729523e-06
-9.02404288057698	2.10050341087456e-06
-8.97598100487897	1.96363774824906e-06
-8.92791912918095	1.80680762274766e-06
-8.87985725348294	1.66949267097696e-06
-8.83179537778493	1.59022679663087e-06
-8.78373350208692	1.58674487464851e-06
-8.73567162638891	1.65618735183028e-06
-8.6876097506909	1.77506195413066e-06
-8.63954787499289	1.90564769607943e-06
-8.59148599929487	2.00621097593815e-06
-8.54342412359686	2.042161747348e-06
-8.49536224789885	1.99513257565222e-06
-8.44730037220084	1.86766058052314e-06
-8.39923849650283	1.68247853262966e-06
-8.35117662080482	1.47694375555655e-06
-8.3031147451068	1.29436301544424e-06
-8.25505286940879	1.17456015847014e-06
-8.20699099371078	1.1459129284442e-06
-8.15892911801277	1.2204793201375e-06
-8.11086724231476	1.39334142632718e-06
-8.06280536661674	1.64851686179555e-06
-8.01474349091873	1.95491422933892e-06
-7.96668161522072	2.29560718707415e-06
-7.91861973952271	2.67133210113362e-06
-7.8705578638247	3.10640810735455e-06
-7.82249598812669	3.64809823764168e-06
-7.77443411242868	4.35889672471401e-06
-7.72637223673066	5.30374660148864e-06
-7.67831036103265	6.53613392015897e-06
-7.63024848533464	8.08738329056658e-06
-7.58218660963663	9.96197216410238e-06
-7.53412473393862	1.21388717178602e-05
-7.48606285824061	1.45761357990294e-05
-7.43800098254259	1.72147305968695e-05
-7.38993910684458	1.99789196551043e-05
-7.34187723114657	2.27741319541525e-05
-7.29381535544856	2.54781068414203e-05
-7.24575347975055	2.79608263171181e-05
-7.19769160405254	3.01284402069952e-05
-7.14962972835452	3.19386818712504e-05
-7.10156785265651	3.34240560037072e-05
-7.0535059769585	3.46923215839574e-05
-7.00544410126049	3.59035401988875e-05
-6.95738222556248	3.72302953909422e-05
-6.90932034986447	3.88144693560929e-05
-6.86125847416645	4.07350634668503e-05
-6.81319659846844	4.29969788365449e-05
-6.76513472277043	4.5542772853407e-05
-6.71707284707242	4.82815320579433e-05
-6.66901097137441	5.11240819074607e-05
-6.6209490956764	5.40132506555493e-05
-6.57288721997838	5.69414672215674e-05
-6.52482534428037	5.99562912742746e-05
-6.47676346858236	6.31673733403963e-05
-6.42870159288435	6.67014203206511e-05
-6.38063971718634	7.0716706085298e-05
-6.33257784148833	7.53977495337871e-05
-6.28451596579031	8.09525801352273e-05
-6.2364540900923	8.75992169181599e-05
-6.18839221439429	9.5535611939656e-05
-6.14033033869628	0.000104894287766751
-6.09226846299827	0.000115691389219914
-6.04420658730026	0.000127786362421516
-5.99614471160224	0.000140869962651496
-5.94808283590423	0.000154493384294108
-5.90002096020622	0.000168140758417767
-5.85195908450821	0.000181333864249585
-5.8038972088102	0.000193745751461117
-5.75583533311219	0.000205293340984735
-5.70777345741417	0.000216175510675808
-5.65971158171616	0.00022695130452562
-5.61164970601815	0.000238283224965619
-5.56358783032014	0.00025082493889159
-5.51552595462213	0.000265103171295021
-5.46746407892412	0.000281426456252987
-5.4194022032261	0.000299852992811456
-5.37134032752809	0.000320228049521317
-5.32327845183008	0.000342287372118241
-5.27521657613207	0.000365806563061801
-5.22715470043406	0.000390759653180016
-5.17909282473605	0.000417438711001461
-5.13103094903803	0.000446487747637211
-5.08296907334002	0.000478823689867359
-5.03490719764201	0.000515453593222483
-4.986845321944	0.000557240087083012
-4.93878344624599	0.000604832329045498
-4.89072157054798	0.000658410097656782
-4.84265969484996	0.000717408745382848
-4.79459781915195	0.000781487463761398
-4.74653594345394	0.000850550919578914
-4.69847406775593	0.000924970503951241
-4.65041219205792	0.00100569639181289
-4.60235031635991	0.00109425524500819
-4.55428844066189	0.00119265900619363
-4.50622656496388	0.00130326050562847
-4.45816468926587	0.00142858709139011
-4.41010281356786	0.00157117586748545
-4.36204093786985	0.00173343206665
-4.31397906217184	0.00191753538606137
-4.26591718647382	0.00212541885848132
-4.21785531077581	0.00235883002334024
-4.1697934350778	0.00261945229191489
-4.12173155937979	0.00291099449694308
-4.07366968368178	0.00323382300285275
-4.02560780798377	0.00358970595950328
-3.97754593228575	0.00398058753659155
-3.92948405658774	0.00440844205049228
-3.88142218088973	0.00487546232564212
-3.83336030519172	0.0053843810662934
-3.78529842949371	0.00593882843375777
-3.7372365537957	0.00654360457120303
-3.68917467809768	0.00720477912077114
-3.64111280239967	0.00792959744758092
-3.59305092670166	0.00872623719146648
-3.54498905100365	0.00960348800916623
-3.49692717530564	0.0105704140433664
-3.44886529960763	0.0116360207549444
-3.40080342390961	0.0128089172330986
-3.3527415482116	0.0141010860149362
-3.30467967251359	0.0155201229873597
-3.25661779681558	0.0170669812691427
-3.20855592111757	0.0187452633322916
-3.16049404541956	0.0205572134396248
-3.11243216972154	0.0225039950507923
-3.06437029402353	0.0245861245635007
-3.01630841832552	0.0268040417300175
-2.96824654262751	0.0291587628849472
-2.9201846669295	0.0316525046148186
-2.87212279123149	0.0342891130853646
-2.82406091553348	0.0370741303932314
-2.77599903983546	0.040014400896582
-2.72793716413745	0.0431172569057638
-2.67987528843944	0.0463894720484891
-2.63181341274143	0.0498362568716938
-2.58375153704342	0.0534612586197105
-2.5356896613454	0.0572753806128874
-2.48762778564739	0.0612638445538733
-2.43956590994938	0.0654204364088723
-2.39150403425137	0.0697355277202111
-2.34344215855336	0.0741956257448782
-2.29538028285535	0.0787831886351618
-2.24731840715733	0.0834770230864703
-2.19925653145932	0.0882534054028668
-2.15119465576131	0.0930877826535841
-2.1031327800633	0.0979566372836118
-2.05507090436529	0.10283895756159
-2.00700902866728	0.107716823793626
-1.95894715296926	0.112574893809171
-1.91088527727125	0.117398962240576
-1.86282340157324	0.122174126278886
-1.81476152587523	0.126883258627151
-1.76669965017722	0.131501500947226
-1.71863777447921	0.136005718998347
-1.67057589878119	0.140374974579907
-1.62251402308318	0.14458724134918
-1.57445214738517	0.148622827219442
-1.52639027168716	0.15246504426042
-1.47832839598915	0.156100463978824
-1.43026652029114	0.159518981872383
-1.38220464459313	0.162713897116522
-1.33414276889511	0.165682168403633
-1.2860808931971	0.168425033058169
-1.23801901749909	0.170949303975857
-1.18995714180108	0.173269820721789
-1.14189526610307	0.175413582709826
-1.09383339040505	0.177425874615768
-1.04577151470704	0.179378119488503
-0.997709639009031	0.181379337471842
-0.94964776331102	0.183603472626641
-0.901585887613008	0.186248591953094
-0.853524011914997	0.189549759350059
-0.805462136216985	0.193757830223839
-0.757400260518974	0.199111053437738
-0.709338384820962	0.205798466038246
-0.661276509122949	0.213918418710762
-0.613214633424938	0.223437259599962
-0.565152757726926	0.234154678307146
-0.517090882028915	0.245683073878248
-0.469029006330903	0.257448050549618
-0.420967130632892	0.268715321392901
-0.37290525493488	0.278645759034634
-0.324843379236869	0.286375385936742
-0.276781503538857	0.29111158616126
-0.228719627840846	0.292232016383411
-0.180657752142833	0.289154295959759
-0.132595876444821	0.282022569685033
-0.0845340007468103	0.271237211506129
-0.0364721250487978	0.257409519398857
0.0115897506492129	0.24134390616645
0.0596516263472253	0.223941063430802
0.107713502045236	0.206099045130228
0.155775377743248	0.188626727002665
0.203837253441259	0.172180162076498
0.251899129139272	0.157227184226604
0.299961004837284	0.144040344521539
0.348022880535295	0.132713837665525
0.396084756233307	0.123197128055827
0.444146631931318	0.115336812748154
0.49220850762933	0.10891881283194
0.540270383327341	0.103704901783348
0.588332259025353	0.0994783030410645
0.636394134723364	0.0960228341235569
0.684456010421377	0.0931210331270744
0.732517886119387	0.090633631252099
0.7805797618174	0.0884556751714657
0.828641637515412	0.0865139772428494
0.876703513213423	0.0847628564288475
0.924765388911435	0.0831782051593481
0.972827264609446	0.0817502291921419
1.02088914030746	0.0804757451891169
1.06895101600547	0.079351351814315
1.11701289170348	0.0783688333219991
1.16507476740149	0.0775136949998488
1.2131366430995	0.0767668697891074
1.26119851879752	0.0761086649240241
1.30926039449553	0.0755233100705944
1.35732227019354	0.0750023300224897
1.40538414589155	0.0745500886596877
1.45344602158956	0.074169846674173
1.50150789728757	0.0738699126165994
1.54956977298559	0.0736568419684997
1.5976316486836	0.0735327481740824
1.64569352438161	0.0734945667980091
1.69375540007962	0.0735346877706236
1.74181727577763	0.0736424092913579
1.78987915147565	0.0738056616870949
1.83794102717366	0.074012604292446
1.88600290287167	0.0742528748998057
1.93406477856968	0.0745183911472793
1.98212665426769	0.074803664122624
2.0301885299657	0.0751056299877225
2.07825040566371	0.0754230732379686
2.12631228136173	0.0757557971522323
2.17437415705974	0.0761042369985981
2.22243603275775	0.0764674498977065
2.27049790845576	0.076842604616003
2.31855978415377	0.0772256922747546
2.36662165985178	0.077610878664489
2.4146835355498	0.0779906995475001
2.46274541124781	0.0783566588728651
2.51080728694582	0.0787001868251423
2.55886916264383	0.0790137377511044
2.60693103834184	0.0792916919192235
2.65499291403986	0.0795307554914582
2.70305478973787	0.0797297404172591
2.75111666543588	0.0798888731651614
2.79917854113389	0.0800089962349841
2.8472404168319	0.0800910656032459
2.89530229252991	0.0801361655331652
2.94336416822792	0.0801457708965232
2.99142604392594	0.0801208963923998
3.03948791962395	0.0800675073358429
3.08754979532196	0.0799892370487742
3.13561167101997	0.0798885044106873
3.18367354671798	0.0797656303079466
3.23173542241599	0.0796186091548618
3.27979729811401	0.0794436303436254
3.32785917381202	0.0792361561603006
3.37592104951003	0.0789922006093459
3.42398292520804	0.0787094519269114
3.47204480090605	0.0783879977934521
3.52010667660406	0.0780305666592592
3.56816855230208	0.0776423185585518
3.61623042800009	0.0772302705775818
3.6642923036981	0.0768024400697106
3.71235417939611	0.0763667790391671
3.76041605509412	0.0759301472277887
3.80847793079213	0.0754968883216801
3.85653980649015	0.0750673804208016
3.90460168218816	0.0746385768296166
3.95266355788617	0.0742044293236095
4.00072543358418	0.0737566220425134
4.04878730928219	0.0732854647738688
4.0968491849802	0.0727808647694664
4.14491106067822	0.0722333999836346
4.19297293637623	0.0716355287584834
4.24103481207424	0.0709828561767102
4.28909668777225	0.0702751952337491
4.33715856347026	0.0695170346873192
4.38522043916827	0.0687170721433051
4.43328231486629	0.067886729265414
4.4813441905643	0.0670379554416918
4.52940606626231	0.066180952889556
4.57746794196032	0.0653228607113031
4.62552981765833	0.0644667610455165
4.67359169335634	0.0636130611360228
4.72165356905436	0.0627614796522539
4.76971544475237	0.0619121798100417
4.81777732045038	0.0610660435417362
4.86583919614839	0.0602241077745137
4.9139010718464	0.0593865960153403
4.96196294754441	0.0585521526494086
5.01002482324242	0.0577177556703296
5.05808669894044	0.0568794201616866
5.10614857463845	0.0560333878275616
5.15421045033646	0.0551772289768624
5.20227232603447	0.0543102985362227
5.25033420173248	0.0534332917316704
5.2983960774305	0.0525471004582225
5.34645795312851	0.0516509120682938
5.39451982882652	0.0507428743268612
5.44258170452453	0.0498199509311454
5.49064358022254	0.0488795434781228
5.53870545592055	0.0479212272230696
5.58676733161857	0.0469477373594695
5.63482920731658	0.0459649227495004
5.68289108301459	0.0449806567311219
5.7309529587126	0.0440030760095659
5.77901483441061	0.0430387375272824
5.82707671010862	0.042091279008494
5.87513858580664	0.0411609665759169
5.92320046150465	0.0402452027604626
5.97126233720266	0.0393397666265984
6.01932421290067	0.0384403627915666
6.06738608859868	0.0375440146117139
6.11544796429669	0.0366500416900535
6.1635098399947	0.0357604413457538
6.21157171569272	0.0348786754279672
6.25963359139073	0.0340087198204902
6.30769546708874	0.0331538471602135
6.35575734278675	0.0323157930219594
6.40381921848476	0.0314943912715106
6.45188109418278	0.0306877272727652
6.49994296988079	0.0298927233283005
6.5480048455788	0.0291059753511185
6.59606672127681	0.0283246199113713
6.64412859697482	0.0275470243142264
6.69219047267283	0.0267731459704809
6.74025234837085	0.0260044858208692
6.78831422406886	0.025243652293919
6.83637609976687	0.0244936480051262
6.88443797546488	0.0237570773874584
6.93249985116289	0.0230365210087204
6.9805617268609	0.0223313016429112
7.02862360255891	0.0216407661586407
7.07668547825693	0.0209643772226879
7.12474735395494	0.0203023752096509
7.17280922965295	0.0196561255078321
7.22087110535096	0.0190279131796887
7.26893298104897	0.0184202410160941
7.31699485674699	0.0178349018586569
7.365056732445	0.0172721998535789
7.41311860814301	0.0167306429843562
7.46118048384102	0.016207242184645
7.50924235953903	0.0156983086388201
7.55730423523704	0.0152004429695414
7.60536611093506	0.0147113416624003
7.65342798663307	0.0142301347551443
7.70148986233108	0.0137575015403054
7.74955173802909	0.0132944334443043
7.7976136137271	0.012841261862964
7.84567548942511	0.0123978084261894
7.89373736512312	0.0119630571977423
7.94179924082114	0.0115354387528046
7.98986111651915	0.0111133082682194
8.03792299221716	0.0106954476394587
8.08598486791517	0.0102814438177738
8.13404674361318	0.00987185193735905
8.1821086193112	0.00946812126644187
8.23017049500921	0.00907232576452179
8.27823237070722	0.00868678538785457
8.32629424640523	0.00831368178378016
8.37435612210324	0.00795476123231942
8.42241799780125	0.00761118256955099
8.47047987349927	0.00728361502711957
8.51854174919728	0.00697303645696609
8.56660362489529	0.00667811177605348
8.6146655005933	0.00639823668688962
8.66272737629131	0.00613249925295444
8.71078925198932	0.00587963342943363
8.75885112768733	0.00563804335412251
8.80691300338535	0.00540595494633837
8.85497487908336	0.00518168728948654
8.90303675478137	0.00496396824857757
8.95109863047938	0.00475218066509641
8.99916050617739	0.00454643680801809
9.04722238187541	0.00434743668426618
9.09528425757342	0.00415614684651047
9.14334613327143	0.00397340629491922
9.19140800896944	0.00379959443027921
9.23946988466745	0.00363446959462152
9.28753176036546	0.00347751712733186
9.33559363606348	0.00332726483181935
9.38365551176149	0.00318231376966909
9.4317173874595	0.00304164217141885
9.47977926315751	0.00290451161089335
9.52784113885552	0.00277047012673666
9.57590301455353	0.00263931198159823
9.62396489025154	0.00251103194268555
9.67202676594956	0.00238579134032815
9.72008864164757	0.0022638919714326
9.76815051734558	0.00214574315143243
9.81621239304359	0.00203181000779572
9.8642742687416	0.00192254317293565
9.91233614443962	0.00181830310459474
9.96039802013763	0.00171929865869884
10.0084598958356	0.00162555599463515
10.0565217715337	0.00153700075318439
10.1045836472317	0.00145347237664236
10.1526455229297	0.00137428906873879
10.2007073986277	0.00129900170717737
10.2487692743257	0.00122716789321668
10.2968311500237	0.00115840267912073
10.3448930257217	0.00109244056754698
10.3929549014197	0.00102920218630536
10.4410167771177	0.00096884387731413
10.4890786528158	0.000911759390859586
10.5371405285138	0.000858508339618967
10.5852024042118	0.000809667992290087
10.6332642799098	0.000765636692505904
10.6813261556078	0.000726445413697483
10.7293880313058	0.000691644350959969
10.7774499070038	0.000660315485621149
10.8255117827018	0.000631222473686565
10.8735736583998	0.00060304701866817
10.9216355340979	0.000574626328064602
10.9696974097959	0.000545394278294323
11.0177592854939	0.000515291252493715
11.0658211611919	0.000484669111021861
11.1138830368899	0.000454127123856879
11.1619449125879	0.00042432299636226
11.2100067882859	0.000395811391501446
11.2580686639839	0.000368945918989031
11.306130539682	0.000343857186218859
11.35419241538	0.000320496194131028
11.402254291078	0.000298715505702803
11.450316166776	0.000278354441880278
11.498378042474	0.000259299887122443
11.546439918172	0.000241508133638559
11.59450179387	0.000224989679261974
11.642563669568	0.000209805889749398
11.690625545266	0.000195973822973827
11.7386874209641	0.000183372715703499
11.7867492966621	0.000171878806501038
11.8348111723601	0.000161325273532145
11.8828730480581	0.000151527431807769
11.9309349237561	0.000142309894995515
11.9789967994541	0.000133528411859953
12.0270586751521	0.000125080874035763
12.0751205508501	0.000116905452861653
12.1231824265482	0.000108968395254371
12.1712443022462	0.000101248167292021
12.2193061779442	9.37244616808051e-05
12.2673680536422	8.63787273785641e-05
12.3154299293402	7.92074418597436e-05
12.3634918050382	7.22422905623245e-05
12.4115536807362	6.55660913538986e-05
12.4596155564342	5.9353281014101e-05
12.5076774321322	5.37504589937797e-05
12.5557393078303	4.88987198631531e-05
12.6038011835283	4.48826330432747e-05
12.6518630592263	4.17077918860634e-05
12.6999249349243	3.92996457814278e-05
12.7479868106223	3.75189305168849e-05
12.7960486863203	3.61859559489885e-05
12.8441105620183	3.51059707714731e-05
12.8921724377163	3.4090895314809e-05
12.9402343134143	3.29765337357884e-05
12.9882961891124	3.16367611780412e-05
13.0363580648104	2.9996080857015e-05
13.0844199405084	2.80398056294229e-05
13.1324818162064	2.58185672693708e-05
13.1805436919044	2.34428482289492e-05
13.2286055676024	2.10714832616105e-05
13.2766674433004	1.88838202835993e-05
13.3247293189984	1.701086217731e-05
13.3727911946965	1.55267202344414e-05
13.4208530703945	1.4436545290896e-05
13.4689149460925	1.36797913373485e-05
13.5169768217905	1.31465896448848e-05
13.5650386974885	1.2702614423039e-05
13.6131005731865	1.2216620259355e-05
13.6611624488845	1.15848829705845e-05
13.7092243245825	1.07479204428082e-05
13.7572862002805	9.69685418022976e-06
13.8053480759786	8.46919003405711e-06
13.8534099516766	7.13610838215614e-06
13.9014718273746	5.78500158734029e-06
13.9495337030726	4.50158570454752e-06
13.9975955787706	3.35668249284532e-06
14.0456574544686	2.40601923493749e-06
14.0937193301666	1.65266579137442e-06
14.1417812058646	1.08642447479251e-06
14.1898430815627	6.82527555109271e-07
14.2379049572607	4.09140864948798e-07
14.2859668329587	2.33636652481535e-07
14.3340287086567	1.26876240873732e-07
14.3820905843547	6.5408962477658e-08
14.4301524600527	3.19571746510742e-08


==> DesignLee.dat <==
d.x	d.y
-1.1056831754885	0.00203505318338196
-1.10135564838287	0.00292685865939576
-1.09702812127724	0.00413758300997079
-1.09270059417161	0.00575130136041936
-1.08837306706598	0.00786367020098249
-1.08404553996035	0.0105802718919856
-1.07971801285472	0.014013838656048
-1.07539048574909	0.0182802384552778
-1.07106295864346	0.0235253782388882
-1.06673543153783	0.029959995715384
-1.0624079044322	0.0375422546098654
-1.05808037732657	0.046303940810044
-1.05375285022094	0.0562312191178878
-1.04942532311531	0.0672566862425742
-1.04509779600968	0.0792533743553183
-1.04077026890405	0.0920313178615705
-1.03644274179842	0.105337242528011
-1.03211521469279	0.118844922608703
-1.02778768758716	0.132083253741315
-1.02346016048153	0.144621151754264
-1.0191326333759	0.156042763148922
-1.01480510627027	0.165951101788757
-1.01047757916464	0.173989410528902
-1.00615005205901	0.179861124191451
-1.00182252495337	0.183347302475307
-0.997494997847745	0.184320475723277
-0.993167470742115	0.182573451089119
-0.988839943636485	0.178250647713954
-0.984512416530855	0.171761024860844
-0.980184889425224	0.163408935277857
-0.975857362319594	0.15355495566979
-0.971529835213964	0.142595302560719
-0.967202308108334	0.130940724490069
-0.962874781002704	0.118995978464326
-0.958547253897074	0.107140934866711
-0.954219726791444	0.0957889582192626
-0.949892199685814	0.0852406743174957
-0.945564672580183	0.0756565848158379
-0.941237145474553	0.0671561578034747
-0.936909618368923	0.0597997532186977
-0.932582091263293	0.053594953451211
-0.928254564157663	0.0485043942089559
-0.923927037052033	0.0444545149677781
-0.919599509946402	0.0413446724010561
-0.915271982840772	0.0391343456358175
-0.910944455735142	0.0375942213717717
-0.906616928629512	0.0365760376554644
-0.902289401523882	0.035959424906801
-0.897961874418252	0.0356338173133748
-0.893634347312622	0.0355004848365119
-0.889306820206992	0.0354737466033175
-0.884979293101362	0.0354814970913567
-0.880651765995731	0.0354651776065256
-0.876324238890101	0.035363951692333
-0.871996711784471	0.0351542219465771
-0.867669184678841	0.0348202470845752
-0.863341657573211	0.0343552037710083
-0.859014130467581	0.0337603904964037
-0.854686603361951	0.0330441641142386
-0.85035907625632	0.0322209040602339
-0.84603154915069	0.0313100125908099
-0.84170402204506	0.0303343665890328
-0.83737649493943	0.0293227830926051
-0.8330489678338	0.0283130904319886
-0.82872144072817	0.0273358599290395
-0.82439391362254	0.0264219031257111
-0.82006638651691	0.025601716383637
-0.815738859411279	0.0249049662108893
-0.811411332305649	0.0243600015887385
-0.807083805200019	0.0239933789729396
-0.802756278094389	0.0238387074651055
-0.798428750988759	0.0239356538548245
-0.794101223883129	0.024278433491011
-0.789773696777499	0.0248781791216097
-0.785446169671869	0.0257409697484302
-0.781118642566238	0.0268673252385606
-0.776791115460608	0.028251805990703
-0.772463588354978	0.0298827579160065
-0.768136061249348	0.031742242063969
-0.763808534143718	0.0338166911294412
-0.759481007038088	0.0360706819894989
-0.755153479932458	0.038450909693033
-0.750825952826828	0.0409183830292171
-0.746498425721197	0.0434332746628847
-0.742170898615567	0.0459565799360736
-0.737843371509937	0.0484517868173208
-0.733515844404307	0.0508864825358018
-0.729188317298677	0.0532338228550639
-0.724860790193047	0.0554635481583519
-0.720533263087417	0.0575666072776864
-0.716205735981786	0.0595507325409729
-0.711878208876156	0.0614251452722625
-0.707550681770526	0.0632064197168021
-0.703223154664896	0.0649175781300615
-0.698895627559266	0.0665870179756621
-0.694568100453636	0.0682473368663105
-0.690240573348006	0.069934121221611
-0.685913046242375	0.0716969864138609
-0.681585519136745	0.0735771684919018
-0.677257992031115	0.0756091682350973
-0.672930464925485	0.0778287011454704
-0.668602937819855	0.080269699020756
-0.664275410714225	0.0829639898164443
-0.659947883608595	0.0859410153083309
-0.655620356502965	0.0892275534527499
-0.651292829397335	0.0928474146482824
-0.646965302291704	0.0968698364864809
-0.642637775186074	0.101271593272587
-0.638310248080444	0.106056297156835
-0.633982720974814	0.111227715772954
-0.629655193869184	0.116783763049227
-0.625327666763554	0.122716131987822
-0.621000139657924	0.129010075280829
-0.616672612552293	0.135644369953734
-0.612345085446663	0.142593366523866
-0.608017558341033	0.149852612725639
-0.603690031235403	0.157337966425014
-0.599362504129773	0.165006211465506
-0.595034977024143	0.172813196014354
-0.590707449918513	0.180715622503605
-0.586379922812883	0.188672909185611
-0.582052395707252	0.196649046742211
-0.577724868601622	0.204614369040114
-0.573397341495992	0.212545850269788
-0.569069814390362	0.220427627916211
-0.564742287284732	0.228267576369705
-0.560414760179102	0.23607975399294
-0.556087233073472	0.243887268393436
-0.551759705967842	0.251720808326938
-0.547432178862211	0.259616755994817
-0.543104651756581	0.267614963929581
-0.538777124650951	0.27575629056983
-0.534449597545321	0.28409150875614
-0.530122070439691	0.292670634394696
-0.525794543334061	0.301498678698138
-0.521467016228431	0.310587731987875
-0.5171394891228	0.319938456029126
-0.51281196201717	0.329539456581145
-0.50848443491154	0.339367120315997
-0.50415690780591	0.349385901110027
-0.49982938070028	0.359549033748639
-0.49550185359465	0.369799867660668
-0.49117432648902	0.380053914488722
-0.48684679938339	0.390231116490406
-0.482519272277759	0.400255088299284
-0.478191745172129	0.410049728727403
-0.473864218066499	0.419541784923054
-0.469536690960869	0.428663440215756
-0.465209163855239	0.437354875375609
-0.460881636749609	0.445566750543741
-0.456554109643979	0.453210864033359
-0.452226582538349	0.460292331637217
-0.447899055432718	0.466843591863742
-0.443571528327088	0.472889998150189
-0.439244001221458	0.478475566222627
-0.434916474115828	0.48366238596314
-0.430588947010198	0.488529369961671
-0.426261419904568	0.493170325459897
-0.421933892798938	0.497691350193992
-0.417606365693307	0.50222555778915
-0.413278838587677	0.506915304847824
-0.408951311482047	0.511876129820324
-0.404623784376417	0.517215119307521
-0.400296257270787	0.523026258345731
-0.395968730165157	0.529386625171619
-0.391641203059527	0.53635327468195
-0.387313675953897	0.543960951401285
-0.382986148848266	0.552220750652164
-0.378658621742636	0.561201865179475
-0.374331094637006	0.570766796826698
-0.370003567531376	0.580846159802469
-0.365676040425746	0.591359065508138
-0.361348513320116	0.602213734101838
-0.357020986214486	0.613311155473326
-0.352693459108856	0.624548578334665
-0.348365932003225	0.635822693962921
-0.344038404897595	0.647029288573425
-0.339710877791965	0.658035417626046
-0.335383350686335	0.66876404971354
-0.331055823580705	0.679137984276254
-0.326728296475075	0.689089031194938
-0.322400769369445	0.698558569147252
-0.318073242263815	0.707498029308847
-0.313745715158184	0.715869300838233
-0.309418188052554	0.723645037993049
-0.305090660946924	0.730784247197304
-0.300763133841294	0.737242672235691
-0.296435606735664	0.743095841537575
-0.292108079630034	0.748362686924041
-0.287780552524404	0.753068885985153
-0.283453025418773	0.757245073313781
-0.279125498313143	0.760925001535715
-0.274797971207513	0.764143782446542
-0.270470444101883	0.76693633865833
-0.266142916996253	0.769314117411616
-0.261815389890623	0.77130800092652
-0.257487862784993	0.772979389905542
-0.253160335679363	0.774356672887246
-0.248832808573732	0.775469403489969
-0.244505281468102	0.776349878786934
-0.240177754362472	0.77703464393332
-0.235850227256842	0.777565772523945
-0.231522700151212	0.777991781991953
-0.227195173045582	0.77837067195826
-0.222867645939952	0.778782362947959
-0.218540118834322	0.779298679910753
-0.214212591728691	0.779990308007779
-0.209885064623061	0.780926790265696
-0.205557537517431	0.782173706047165
-0.201230010411801	0.78378983651917
-0.196902483306171	0.785824451899536
-0.192574956200541	0.788314849923935
-0.188247429094911	0.791335820161462
-0.18391990198928	0.794856777475392
-0.17959237488365	0.798840111292219
-0.17526484777802	0.803251022478823
-0.17093732067239	0.808040113427338
-0.16660979356676	0.813145148359708
-0.16228226646113	0.818493259873757
-0.1579547393555	0.824003532479381
-0.15362721224987	0.829589888352705
-0.149299685144239	0.835148175230637
-0.144972158038609	0.840580720493438
-0.140644630932979	0.845811529951222
-0.136317103827349	0.850774186387991
-0.131989576721719	0.855414413806627
-0.127662049616089	0.859691706450273
-0.123334522510459	0.863580372010285
-0.119006995404829	0.867069941146224
-0.114679468299198	0.870162744115402
-0.110351941193568	0.872833651816939
-0.106024414087938	0.875174299313676
-0.101696886982308	0.877228118046191
-0.0973693598766778	0.879042603221808
-0.0930418327710478	0.880666313198139
-0.0887143056654176	0.882146067798235
-0.0843867785597874	0.883524492627724
-0.0800592514541574	0.884838043850554
-0.0757317243485272	0.886115265717812
-0.0714041972428971	0.88737780925269
-0.0670766701372669	0.88863898891714
-0.0627491430316369	0.889903150680972
-0.0584216159260067	0.891172261164249
-0.0540940888203765	0.892448523782333
-0.0497665617147465	0.893736968159509
-0.0454390346091162	0.895047800903056
-0.0411115075034862	0.896398310048715
-0.036783980397856	0.89781967286907
-0.032456453292226	0.89936122984104
-0.0281289261865958	0.901061151586637
-0.0238013990809656	0.902966317714524
-0.0194738719753356	0.90512174671047
-0.0151463448697053	0.907566041756087
-0.0108188177640753	0.910326718109632
-0.00649129065844511	0.913415711890235
-0.00216376355281511	0.916825370541484
0.00216376355281511	0.92054065124074
0.00649129065844534	0.924482534249922
0.0108188177640753	0.928535706030003
0.0151463448697056	0.932584820595676
0.0194738719753356	0.936498004015266
0.0238013990809658	0.94013205708191
0.0281289261865958	0.943338282117846
0.032456453292226	0.945968661528432
0.0367839803978562	0.947882113631517
0.0411115075034862	0.948857569591815
0.0454390346091165	0.948809269431822
0.0497665617147465	0.94771203541263
0.0540940888203767	0.945526250573209
0.0584216159260067	0.942242397060898
0.0627491430316369	0.937881232027229
0.0670766701372671	0.932492994959253
0.0714041972428971	0.926155687934472
0.0757317243485274	0.918972477722962
0.0800592514541574	0.91100579782861
0.0843867785597876	0.902493850915546
0.0887143056654176	0.893612904330716
0.0930418327710478	0.884520904240493
0.0973693598766781	0.875371828434404
0.101696886982308	0.866310595459621
0.106024414087938	0.857468515283258
0.110351941193568	0.848959453908171
0.114679468299199	0.840876868766834
0.119006995404829	0.833368982799415
0.123334522510459	0.826414424139819
0.127662049616089	0.820023928336884
0.131989576721719	0.814192908092223
0.136317103827349	0.808901501358089
0.140644630932979	0.804117828429291
0.144972158038609	0.799801337080741
0.14929968514424	0.795906077904546
0.15362721224987	0.792389007416242
0.1579547393555	0.789229825135537
0.16228226646113	0.786337927261149
0.16660979356676	0.783676218963432
0.17093732067239	0.781213506286263
0.17526484777802	0.778924715011328
0.179592374883651	0.776790810329118
0.183919901989281	0.774798473068633
0.188247429094911	0.772939588316521
0.192574956200541	0.771215708355368
0.196902483306171	0.769637004317237
0.201230010411801	0.768194308570511
0.205557537517431	0.766894249730874
0.209885064623061	0.765744842125813
0.214212591728691	0.764755043374424
0.218540118834322	0.763934324135505
0.222867645939952	0.763292212208302
0.227195173045582	0.762837772200251
0.231522700151212	0.762591365084676
0.235850227256842	0.762564017082556
0.240177754362472	0.762739471131641
0.244505281468102	0.763112870407555
0.248832808573733	0.763672984329586
0.253160335679363	0.764401194603349
0.257487862784993	0.765270721940789
0.261815389890623	0.766246170567254
0.266142916996253	0.767283458518021
0.270470444101883	0.768324463094494
0.274797971207513	0.769292773125141
0.279125498313143	0.770120752641762
0.283453025418773	0.770739174955535
0.287780552524404	0.771079406131715
0.292108079630034	0.771075845674235
0.296435606735664	0.770668330826359
0.300763133841294	0.769804433396656
0.305090660946924	0.768441585162519
0.309418188052554	0.766491103872396
0.313745715158184	0.76397345739702
0.318073242263815	0.76091679828086
0.322400769369445	0.757343698336106
0.326728296475075	0.753292186770731
0.331055823580705	0.748815073555498
0.335383350686335	0.743978745563681
0.339710877791965	0.738861412858053
0.344038404897595	0.733550790561368
0.348365932003226	0.728144787969437
0.352693459108856	0.722767119247449
0.357020986214486	0.717510332922993
0.361348513320116	0.7124561044004
0.365676040425746	0.707672777535304
0.370003567531376	0.703211912749933
0.374331094637006	0.69910550404634
0.378658621742636	0.695364025911247
0.382986148848267	0.691976945195585
0.387313675953897	0.688940905117741
0.391641203059527	0.686140546178559
0.395968730165157	0.683496222214164
0.400296257270787	0.680918916276493
0.404623784376417	0.678315281852135
0.408951311482047	0.675592721043015
0.413278838587678	0.672664225360826
0.417606365693308	0.669452714500908
0.421933892798938	0.665883752396452
0.426261419904568	0.661868583757861
0.430588947010198	0.657428028969938
0.434916474115828	0.652556316289786
0.439244001221458	0.647259411213419
0.443571528327088	0.641551391753223
0.447899055432718	0.635450544751555
0.452226582538349	0.62897550569174
0.456554109643979	0.622141758260467
0.460881636749609	0.614941457732573
0.465209163855239	0.607357858424606
0.469536690960869	0.599414616312474
0.473864218066499	0.591097252109608
0.478191745172129	0.582390165934739
0.48251927227776	0.573280340142018
0.48684679938339	0.563761053819328
0.49117432648902	0.553835284130873
0.49550185359465	0.543518489579733
0.49982938070028	0.532818885376536
0.50415690780591	0.521797121415196
0.50848443491154	0.510544984203955
0.51281196201717	0.499136524490608
0.5171394891228	0.487650688783527
0.521467016228431	0.476167387384117
0.525794543334061	0.464763725155208
0.530122070439691	0.453510650772971
0.534449597545321	0.442470252585308
0.538777124650951	0.431723225242668
0.543104651756581	0.421302848086157
0.547432178862211	0.411218622861109
0.551759705967842	0.401486131197692
0.556087233073472	0.392115527624644
0.560414760179102	0.38311388114716
0.564742287284732	0.374487316936533
0.569069814390362	0.366242777707917
0.573397341495992	0.358389246200467
0.577724868601622	0.350987439546877
0.582052395707253	0.34401866652145
0.586379922812883	0.337484765304161
0.590707449918513	0.331396545506392
0.595034977024143	0.325759674819234
0.599362504129773	0.320572552493892
0.603690031235403	0.315824521550126
0.608017558341033	0.311494579419249
0.612345085446663	0.307550727346445
0.616672612552294	0.303987592123164
0.621000139657924	0.300695813292453
0.625327666763554	0.297610610951901
0.629655193869184	0.294667141921697
0.633982720974814	0.291801261002478
0.638310248080444	0.288952437154265
0.642637775186074	0.286066367022168
0.646965302291705	0.28309713992708
0.651292829397335	0.280006559259196
0.655620356502965	0.276750920062779
0.659947883608595	0.273337787393265
0.664275410714225	0.269768082464658
0.668602937819855	0.266049947558465
0.672930464925485	0.262196859274205
0.677257992031115	0.25822572082827
0.681585519136745	0.254155051568479
0.685913046242376	0.250003379133013
0.690240573348006	0.245786167423738
0.694568100453636	0.241517542900866
0.698895627559266	0.237215084612235
0.703223154664896	0.232887284253668
0.707550681770526	0.228541041514461
0.711878208876156	0.22418244992276
0.716205735981787	0.219817617111335
0.720533263087417	0.215453443926805
0.724860790193047	0.211098293174943
0.729188317298677	0.206764633939478
0.733515844404307	0.202469652140517
0.737843371509937	0.198227302505297
0.742170898615567	0.194054587007484
0.746498425721198	0.189969152513918
0.750825952826828	0.185988589295597
0.755153479932458	0.182129748710263
0.759481007038088	0.178408128487625
0.763808534143718	0.174837367894916
0.768136061249348	0.171443180005443
0.772463588354978	0.168232711841718
0.776791115460608	0.165200952704275
0.781118642566238	0.162351205559259
0.785446169671869	0.159684993804064
0.789773696777499	0.157202253086803
0.794101223883129	0.154901449512225
0.798428750988759	0.152779604377082
0.802756278094389	0.150832213809335
0.807083805200019	0.14906950973457
0.811411332305649	0.147469702718393
0.81573885941128	0.146013790723196
0.82006638651691	0.144687009345699
0.82439391362254	0.143472127764509
0.82872144072817	0.142349849202254
0.8330489678338	0.141299499938447
0.83737649493943	0.140300023172924
0.84170402204506	0.139331284120193
0.84603154915069	0.138375682965032
0.850359076256321	0.137420103823112
0.854686603361951	0.136464755083025
0.859014130467581	0.135521672364511
0.863341657573211	0.134617179903471
0.867669184678841	0.133794742915594
0.871996711784471	0.133118043966743
0.876324238890101	0.132674336592189
0.880651765995732	0.13258016456338
0.884979293101362	0.133089751702211
0.889306820206992	0.13436188834101
0.893634347312622	0.136650893198378
0.897961874418252	0.140261478211406
0.902289401523882	0.145551783368846
0.906616928629512	0.152934259648308
0.910944455735142	0.16287355312057
0.915271982840773	0.175880520680196
0.919599509946402	0.192613898177076
0.923927037052033	0.214146586090517
0.928254564157663	0.240567270172681
0.932582091263293	0.272319112243413
0.936909618368923	0.309718616543674
0.941237145474553	0.352907648987258
0.945564672580183	0.401806399279867
0.949892199685814	0.456070378278389
0.954219726791444	0.515054699896849
0.958547253897074	0.577888632968258
0.962874781002704	0.64296867975799
0.967202308108334	0.708153807043816
0.971529835213964	0.771443475314233
0.975857362319595	0.830705519354008
0.980184889425224	0.883776084028316
0.984512416530855	0.928568669688208
0.988839943636485	0.963186634269272
0.993167470742115	0.98603314761711
0.997494997847745	0.994942797695149
1.00182252495337	0.989179129630275
1.00615005205901	0.969889428324219
1.01047757916464	0.937782160019422
1.01480510627027	0.894053455923814
1.0191326333759	0.840312624642843
1.02346016048153	0.778488468649346
1.02778768758716	0.710722100554435
1.03211521469279	0.639252350829963
1.03644274179842	0.566401933410492
1.04077026890405	0.494696480476152
1.04509779600968	0.425880459196525
1.04942532311531	0.361308321992138
1.05375285022094	0.301993664038435
1.05808037732657	0.24861138463234
1.0624079044322	0.201516550772429
1.06673543153783	0.160776948193204
1.07106295864346	0.126216021655209
1.07539048574909	0.098054059789762
1.07971801285472	0.0751539156429633
1.08404553996035	0.0567290128093058
1.08837306706598	0.042155144286426
1.09270059417161	0.0308255772967823
1.09702812127724	0.022172491043103
1.10135564838287	0.0156817685737978
1.1056831754885	0.0109017800078683


==> dataplots.csv <==
q,RD1,NRD1,RD6,NRD6,RD11,NRD11,RD3,NRD3
20,10.9,4.4,9.6,4.2,10.1,4.3,10.8,5.1
21,10.4,8.5,9.5,7.7,10,7.9,11,8.9
22,10.6,5.7,9.7,5.2,10.4,5.3,11.2,6.2
23,10.5,9.9,9.8,9.1,10.2,9.4,11.6,10.9
24,10.4,6.7,9.9,6.3,10.2,6.4,11.8,7.8
25,10.4,4.6,9.8,4.2,10.5,4.4,12.1,5.7
26,10.4,8.1,9.8,7.2,10.1,7.6,12.2,9.4
27,10.6,5.6,9.4,5.1,10.3,5.1,12.2,7
28,10.4,9.1,9.8,8.4,10.1,8.8,12.8,11.4
29,10.3,6.3,9.6,5.9,10.1,6.2,13,8.7
30,10.5,10.4,9.7,9.6,10.3,10.2,13.2,13.1
31,10.5,7.7,9.8,6.9,10.5,7.3,13.4,10.2
32,10.4,5.4,9.8,5,10.3,5.2,13.9,7.7
33,10.4,8.5,9.8,7.8,10.4,8.3,14.2,11.8
34,10.5,6.1,9.7,5.7,10.5,5.9,14.3,9.3
35,10.2,9.2,9.4,8.6,10.6,9.5,14.7,13.6
36,10.2,6.8,9.8,6.3,10.6,6.9,15.2,10.9
37,10.3,10.1,9.8,9.7,10.7,10.5,16.2,16
38,10.3,7.5,9.8,7.3,10.6,7.8,16.1,12.9
39,10.2,5.8,9.6,5.2,10.8,5.7,16.8,10.3
40,10.2,8.3,9.5,7.8,10.9,8.7,17.2,14.6
41,10.2,6.2,9.6,5.8,10.8,6.6,17.4,11.8
42,10.2,9.1,9.7,8.7,11.3,9.9,18.1,16.6
43,10.2,7,9.6,6.3,11,7.3,18.3,13.7
44,9.8,9.4,9.5,9.2,11,10.7,19.5,19.1
45,9.9,7.1,9.6,7,11.3,8.2,20.3,16.2
46,10,5.5,9.6,5.2,11.2,6.4,20.8,13.4
47,9.9,8,9.6,7.6,11.6,9.2,21.2,18.2
48,10.4,6.2,9.6,5.6,11.8,7.3,22.1,15.4
49,10.4,8.9,9.6,8.2,12,10.4,22.4,20.4
50,10,6.8,9.7,6.2,12.3,8.1,23.2,17.5
51,10.3,9.4,9.5,8.8,12.4,11.5,24,22.8
52,10.3,7.4,9.7,6.8,12.4,8.9,24.4,20
53,10.2,10,9.6,9.4,12.6,12.5,25.7,25.5
54,10.2,7.8,9.7,7.2,12.6,9.8,26.4,22.4
55,10.3,6.1,9.6,5.3,13,7.8,27.4,19.7
56,10.3,8.6,9.5,7.6,13,10.8,28.4,25.3
57,10.4,6.5,9.6,6,13.1,8.7,29.2,22
58,10.4,9.1,9.6,8.3,13.6,11.9,30,27.9
59,10.3,7.2,9.9,6.6,13.7,9.7,31.1,24.6
60,10.7,9.9,9.8,9.1,14.1,13.1,32.1,30.8
61,10.5,7.7,9.9,7,14,10.5,32.7,27.8
62,10.2,10.1,9.8,9.6,14.4,14.1,33.8,33.4
63,10.3,7.9,9.8,7.7,14.3,11.7,34.3,30.1
64,10.2,6.2,10,5.8,14.7,9.7,35.6,27.3
65,10.3,8.6,10,8,14.8,12.5,36.4,33.3
66,10.1,6.6,9.8,6.5,15,10.7,37.6,30.4
67,10.2,8.9,9.9,8.6,15.3,13.8,38.6,36.4
68,10.2,7.2,10,6.8,15.4,11.7,39.7,33.4
69,10.2,9.5,9.8,9.1,15.9,14.8,40.9,39.4
70,10.4,7.6,10.1,7.3,16.2,12.4,41.7,36.2
71,10.4,10,10.1,9.6,16.4,15.9,43.1,42.4
72,10.4,8,10.2,7.7,16.6,13.3,43.7,39.2
73,10.3,6.2,10.1,6,17,11.3,45.2,36.3
74,10.2,8.1,10,8.2,17.2,14.6,45.7,42.2
75,10,6.6,10.1,6.6,17.7,12.4,46.9,39.2
76,10.4,8.7,10.1,8.5,17.8,15.9,47.9,44.9
77,10.3,7,9.8,6.9,18.1,13.5,49.5,42.2
78,10.3,9.1,10,9,18.6,17.1,50.3,48.3
79,10.1,7.3,10.1,7.4,18.7,14.7,51.4,45.2
80,10.3,9.5,10.2,9.4,19.2,18.2,52.9,51.6
81,10.2,7.5,10.1,7.7,19.4,15.7,54,48.6
82,10.1,9.8,10.2,9.9,20.1,19.6,55.4,54.9
83,10.3,8.1,10.3,8.2,20.2,17,56.2,51.8
84,10.3,6.5,10.4,6.6,21,15.1,57.9,48.8
85,10.1,8.4,10.3,8.6,21.2,18.5,58.2,54.8
86,10.1,6.8,10.5,6.7,21.5,16.2,60,52
87,10,8.6,10.4,8.9,21.7,19.8,60.7,58.2
88,10.1,7,10.6,7.4,22.3,17.4,61.9,55.4
89,10.1,9.2,10.5,9.6,22.5,21.1,62.9,61.2
90,10,7.4,10.5,7.7,23.4,18.8,63.9,58.6
91,10.2,9.5,10.5,9.8,23.5,22.6,64.9,63.8
92,10,7.6,10.8,7.9,23.9,20.1,66.1,61.4
93,10.2,9.9,10.5,10.2,24.5,24,67.4,66.9
94,10,8,10.6,8.3,24.6,21.6,68.3,64.6
95,10.2,6.4,10.6,6.7,25.5,19.2,69.8,62.2
96,10.1,8.3,10.6,8.6,25.9,22.9,70.4,67.6
97,10.1,6.9,10.4,6.9,26.1,20.3,71.5,65.1
98,10.2,8.7,10.4,8.8,26.6,24.2,72.4,70.1
99,10.1,7.2,10.6,7.3,26.9,21.7,73.5,67.9
100,10.2,9,10.4,9.4,27.6,25.8,74.5,72.8
101,10.2,7.4,10.4,7.7,27.8,23.3,75.5,70.7
102,10.2,9.3,10.6,9.7,28.5,27.3,76.4,75.2
103,10,7.7,10.6,8.2,29.3,24.9,77.2,73.3
104,10.1,9.6,10.6,10.2,29.6,28.9,78.2,77.6
105,10.2,8,10.6,8.4,30.1,26.6,78.9,75.9
106,10.2,10,10.5,10.4,30.8,30.5,80,79.8
107,10.4,8.3,10.6,8.8,31,27.9,80.6,78.1
108,10.4,6.9,10.7,7.3,31.8,25.6,81.6,76.1
109,10.2,8.6,10.8,9.2,32.3,29.5,81.8,80
110,10.4,7.2,10.8,7.6,32.8,26.9,82.9,78.4
111,10.5,9,10.6,9.4,33.5,31,83.5,82.2
112,10.1,7.4,10.8,7.8,34.1,28.7,84.4,80.6
113,10.2,9.2,10.7,9.7,34.6,32.8,84.9,84
114,10,7.6,10.6,8.1,35.2,29.9,85.6,82.6
115,10.1,9.4,10.6,9.9,36,34.6,86.2,85.5
116,10.2,8,10.7,8.3,36.3,31.6,86.8,84.4
117,10.2,9.8,10.6,10.3,37,36.3,87.3,87
118,10.1,8.3,10.9,8.7,37.4,33.4,87.9,85.9
119,10.2,10.1,10.7,10.6,38.5,38.2,88.6,88.5
120,10.2,8.6,10.9,8.8,38.8,35.4,88.9,87.4
121,10.2,7.3,10.7,7.5,39.6,32.8,89.8,86.1
122,10.4,8.8,10.8,9,40.4,37.2,90.2,89
123,10,7.4,10.8,7.8,41.2,34.6,90.8,87.7
124,10,8.8,10.7,9.4,41.4,39.2,91.2,90.3
125,10,7.6,10.7,7.9,42.2,36.4,91.7,89.4
126,10.2,9.2,10.6,9.6,42.7,40.9,92.1,91.6
127,10.2,7.9,10.6,7.9,43.4,38.2,92.5,90.6
128,10.3,9.5,10.8,10,44.1,42.9,92.9,92.5
129,9.9,8,10.7,8.4,45,40.3,93.1,91.7
130,9.9,9.6,10.7,10.4,45.7,45,93.6,93.4
131,10.1,8.2,10.6,8.8,46.3,42.3,94,92.7
132,9.8,9.6,10.7,10.4,47,46.6,94.4,94.2
133,10,8.3,10.5,8.9,47.7,44.2,94.4,93.5
134,9.7,7.1,10.7,7.6,48.7,41.8,94.9,92.9
135,9.9,8.5,10.5,9.1,49,46.3,95.1,94.5
136,9.9,7.2,10.5,7.8,49.6,43.6,95.6,93.9
137,10,8.9,10.6,9.3,50.2,47.7,95.7,95.2
138,10.3,7.5,10.6,8,51.2,45.2,96,94.6
139,10.2,9.3,10.6,9.6,51.7,49.9,96.1,95.8
140,10.1,7.9,10.7,8.2,52.3,47.1,96.6,95.3
141,10.3,9.4,10.5,9.7,53,51.6,96.7,96.4
142,10,7.9,10.6,8.2,53.7,49.3,97,96
143,10,9.5,10.5,10,54.6,53.5,97.2,97
144,9.8,8.1,10.5,8.6,55.1,51,97.4,96.6
145,9.9,9.5,10.6,10.3,56.2,55.4,97.6,97.5
146,9.7,8.3,10.6,8.8,56.8,53.4,97.8,97.1
147,9.9,9.8,10.8,10.6,57.8,57.6,97.8,97.8
148,9.8,8.4,10.7,9,58.2,55.1,97.9,97.6
149,10,7.2,10.8,7.7,59.3,52.5,98.2,97.3
150,10.2,8.7,10.7,9.4,59.7,57,98.4,98
151,10.1,7.4,10.7,8,60.6,54.7,98.4,97.7
152,10.1,8.9,10.6,9.4,61,58.9,98.5,98.3
153,10.3,7.5,10.8,8.1,61.8,56.6,98.6,98
154,10.1,9.1,10.6,9.6,62.7,60.7,98.7,98.6
155,10.1,7.8,10.6,8.1,63.5,58.7,98.8,98.4
156,10,9.4,10.7,10,64,62.9,98.8,98.8
157,10.2,8.1,10.7,8.4,64.7,60.7,99,98.6
158,10.2,9.6,10.7,10.1,65.7,64.8,99,99
159,10.5,8.3,10.6,8.6,66.1,62.8,99.1,98.8
160,10.3,9.9,10.7,10.3,66.7,66.3,99.2,99.1
161,10.3,8.4,10.6,8.8,67,64.4,99.2,99
162,10.1,10,10.8,10.6,68,67.9,99.3,99.3
163,10.1,8.4,10.6,9,68.6,65.8,99.4,99.2
164,10.1,7.4,10.5,7.7,69.5,63.7,99.4,99
165,10.2,8.7,10.6,9.1,69.7,67.5,99.5,99.4
166,10.1,7.4,10.6,7.7,70.6,65.5,99.6,99.2
167,10.3,8.9,10.5,9.2,71,69.1,99.6,99.5
168,10,7.6,10.2,7.8,71.7,67.3,99.6,99.4
169,9.7,8.8,10.4,9.5,72.4,70.9,99.6,99.6
170,9.8,7.7,10.6,8,73.2,69.2,99.6,99.5
171,10,9.2,10.5,9.8,73.8,72.8,99.7,99.6
172,9.9,8,10.6,8.2,74.4,71,99.7,99.5
173,9.9,9.4,10.5,9.8,75.2,74.5,99.7,99.7
174,10,8,10.5,8.6,75.7,72.8,99.7,99.6
175,9.8,9.4,10.5,10,76.6,76,99.7,99.7
176,9.9,8.3,10.5,8.6,76.8,74.4,99.7,99.7
177,9.9,9.8,10.5,10.3,77.6,77.3,99.8,99.8
178,10.2,8.4,10.6,9,78.2,75.8,99.8,99.7
179,10.3,10.3,10.5,10.5,78.7,78.7,99.8,99.8
180,10.3,8.7,10.4,8.9,79.2,77.3,99.9,99.8
181,10.2,7.5,10.6,7.7,79.7,75.8,99.8,99.8
182,10.1,9,10.6,9.2,80.1,78.5,99.8,99.8
183,10.1,7.7,10.5,8.1,80.8,77.1,99.9,99.8
184,10.1,9,10.4,9.5,81.1,80,99.9,99.8
185,10.2,7.8,10.6,8.1,81.7,78.6,99.8,99.8
186,10.1,9.3,10.4,9.6,82,81.2,99.8,99.8
187,9.9,7.7,10.3,8.3,82.6,79.9,99.9,99.8
188,10,9.3,10.4,9.6,82.9,82.3,99.9,99.9
189,10,8,10.4,8.3,83.7,81.2,99.9,99.9
190,10,9.4,10.4,9.8,84.1,83.8,99.9,99.9
191,10,8.3,10.6,8.5,84.6,82.5,99.9,99.9
192,10,9.7,10.5,10.2,85.1,84.8,99.9,99.9
193,9.8,8.3,10.4,8.9,85.5,83.6,99.9,99.9
194,9.8,9.8,10.5,10.4,86,85.9,99.9,99.9
195,10,8.6,10.4,9,86.2,84.8,99.9,99.9
196,10,7.5,10.5,7.6,87.1,83.8,99.9,99.9
197,10,8.7,10.4,9.2,87.5,86.2,100,99.9
198,10.2,7.6,10.4,7.7,88,85,99.9,99.9
199,10.2,8.9,10.4,9.1,88.3,87.3,99.9,99.9
200,10,7.8,10.4,7.9,88.7,86.2,100,99.9
201,9.8,8.9,10.2,9.2,89.1,88.2,100,100
202,9.9,7.8,10.1,8,89.6,87.2,100,99.9
203,9.9,9.1,10.2,9.4,89.8,89.3,100,100
204,9.9,8,10.2,8.1,90.3,88.6,100,100
205,9.9,9.3,10.2,9.6,90.7,90.2,100,100
206,10,8.2,10.3,8.4,91.1,89.4,100,100
207,10.1,9.6,10.3,9.8,91.2,90.9,100,100
208,9.9,8.4,10.3,8.6,91.6,90.2,100,100
209,10,9.8,10.2,10,91.9,91.7,100,100
210,9.9,8.4,10.2,8.6,92.4,91.2,100,100
211,9.8,9.7,10.2,10,92.7,92.6,100,100
212,9.9,8.6,10.3,8.7,92.7,92,100,100
213,9.9,9.9,10.2,10.2,93.3,93.3,100,100
214,9.9,8.8,10.2,8.6,93.3,92.6,100,100
215,10.1,7.7,10,7.5,93.7,92,100,100
216,10.1,8.9,10.2,8.8,93.9,93.3,100,100
217,10,7.8,10.1,7.7,94.1,92.8,100,100
218,10,8.9,10.2,9,94.4,93.9,100,100
219,10.1,8,10.1,7.9,94.7,93.5,100,100
220,10.2,9.2,10,9.2,94.9,94.6,100,100
221,10.2,8.1,10,8.1,95,94.2,100,100
222,10,9.4,9.9,9.3,95.3,95,100,100
223,10,8.2,10.1,8.2,95.4,94.6,100,100
224,10,9.5,10.1,9.4,95.6,95.5,100,100
225,10.2,8.4,9.8,8.3,95.9,95.1,100,100

==> dataplotsFULL.csv <==
q,R_D1: $\mu=0$,NR_D1: $\mu=0$,R_D1: $\mu=-1$,NR_D1: $\mu=-1$,R_D1: $\mu=-2$,NR_D1: $\mu=-2$,R_D2: $\lambda=1$,NR_D2: $\lambda=1$,R_D2: $\lambda=\frac{1}{3}$,NR_D2: $\lambda=\frac{1}{3}$,R_D3,NR_D3,R_D4: $\kappa=0.25$,NR_D4: $\kappa=0.25$,R_D4: $\kappa=0.1$,NR_D4: $\kappa=0.1$,R_D4: $\kappa=0.05$,NR_D4: $\kappa=0.05$,R_D5: $\kappa=0.25$,NR_D5: $\kappa=0.25$,R_D5: $\kappa=0.1$,NR_D5: $\kappa=0.1$,R_D5: $\kappa=0.05$,NR_D5: $\kappa=0.05$,R_D6,NR_D6
20,10.9,4.4,10.1,4.3,21.6,12.4,10,4,10.2,4.2,10.8,5.1,9.9,4,11.1,4.6,14,6.9,10,4.3,10.5,4.1,9.9,4,9.6,4.2
21,10.4,8.5,10,7.9,23,19.9,9.7,7.7,10.3,8,11,8.9,9.7,7.5,11,8.8,14.3,12.1,10.6,8.2,10.2,8.1,10.2,7.9,9.5,7.7
22,10.6,5.7,10.4,5.3,24.9,16.8,10,5.1,9.9,5.4,11.2,6.2,9.8,5.2,11.1,6,15.1,9.2,10.3,5.7,10,5.5,9.8,5.1,9.7,5.2
23,10.5,9.9,10.2,9.4,27.4,26.4,9.8,9.1,10.1,9.4,11.6,10.9,9.8,9.1,11.2,10.7,15.4,14.7,10.7,10.1,10.3,9.6,9.6,9.1,9.8,9.1
24,10.4,6.7,10.2,6.4,28.9,22.8,10.1,6.3,10.2,6.4,11.8,7.8,10.1,6.4,11.2,7.4,15.9,11.6,10.8,7,10.2,6.5,9.9,6,9.9,6.3
25,10.4,4.6,10.5,4.4,31.7,19.6,10.1,4.3,10.2,4.3,12.1,5.7,10.1,4.2,11.8,5.2,17,9.1,10.8,4.7,9.8,4.2,9.9,4.2,9.8,4.2
26,10.4,8.1,10.1,7.6,33.9,29.4,9.9,7.5,10,7.6,12.2,9.4,10,7.6,11.9,9.2,17.9,14.8,10.9,8.2,9.8,7.4,10,7.5,9.8,7.2
27,10.6,5.6,10.3,5.1,36,26.1,10,5.3,9.8,5.4,12.2,7,9.9,5.4,12.3,6.7,18.7,11.9,10.2,5.9,9.9,5.2,9.5,5.1,9.4,5.1
28,10.4,9.1,10.1,8.8,38.8,36.6,10.4,9.2,9.6,8.5,12.8,11.4,10,8.8,12.2,10.7,19.6,18,10.6,9.2,10.2,8.9,9.8,8.5,9.8,8.4
29,10.3,6.3,10.1,6.2,40.6,33,10.4,6.6,10.1,6.1,13,8.7,9.9,6.3,12.2,7.9,20.2,14.8,10.8,6.9,9.8,6.1,9.7,5.9,9.6,5.9
30,10.5,10.4,10.3,10.2,44,43.8,10.3,10.2,10.2,10.1,13.2,13.1,10.2,10,12.6,12.4,22.3,22.1,10.8,10.7,10.2,10.1,9.6,9.4,9.7,9.6
31,10.5,7.7,10.5,7.3,45.7,40.4,10.5,7.4,10.4,7.4,13.4,10.2,10.3,7.4,12.8,9.3,23,18.8,10.6,7.6,9.8,6.9,9.8,6.7,9.8,6.9
32,10.4,5.4,10.3,5.2,48.7,37.3,10.5,5.4,10.2,5.2,13.9,7.7,10.4,5.6,13.1,6.9,24.4,15.7,10.7,5.6,9.9,4.9,9.8,4.8,9.8,5
33,10.4,8.5,10.4,8.3,51.2,47.9,11,8.7,10.2,8.2,14.2,11.8,10.3,8.3,13.3,10.9,25.5,22.5,10.4,8.6,9.9,7.8,9.6,7.6,9.8,7.8
34,10.5,6.1,10.5,5.9,53.7,44.8,10.4,6.2,10.4,6,14.3,9.3,10.7,6.1,14,8.5,27.1,19.6,10.6,6.4,9.7,5.7,9.5,5.4,9.7,5.7
35,10.2,9.2,10.6,9.5,56.5,54.9,10.3,9.4,10.4,9.3,14.7,13.6,10.6,9.6,14,12.9,28.7,27.2,10.5,9.5,9.8,8.9,9.8,8.6,9.4,8.6
36,10.2,6.8,10.6,6.9,58.7,52.1,10.5,6.8,10.5,7,15.2,10.9,10.4,6.9,14.5,10.2,30,24.1,10.8,7.2,9.7,6.4,9.4,6.2,9.8,6.3
37,10.3,10.1,10.7,10.5,62.2,62.1,10.6,10.4,10.8,10.6,16.2,16,10.7,10.6,15.1,15,32,31.9,10.5,10.4,9.8,9.7,9.6,9.4,9.8,9.7
38,10.3,7.5,10.6,7.8,64,59.1,10.2,7.7,10.7,7.9,16.1,12.9,10.7,8,15.5,11.8,33.1,28.6,10.7,8,9.9,7.2,9.4,6.9,9.8,7.3
39,10.2,5.8,10.8,5.7,66.9,56.5,10.6,5.7,10.8,5.8,16.8,10.3,10.8,6,15.8,9.2,34.9,25.4,10.6,5.8,9.8,5,9.4,5.2,9.6,5.2
40,10.2,8.3,10.9,8.7,69.4,66.4,10.6,8.6,10.7,8.8,17.2,14.6,10.8,8.9,16.8,13.9,36.5,33,10.6,8.7,9.6,7.7,9.5,7.6,9.5,7.8
41,10.2,6.2,10.8,6.6,71.7,64.1,10.8,6.4,10.7,6.5,17.4,11.8,10.9,6.7,17.4,11.2,38.3,30.1,10.6,6.6,9.8,5.8,9.4,5.6,9.6,5.8
42,10.2,9.1,11.3,9.9,74.2,72.9,10.5,9.3,11,9.8,18.1,16.6,11.1,9.8,17.9,16.2,40.2,38.3,10.8,9.5,9.8,8.6,9.7,8.6,9.7,8.7
43,10.2,7,11,7.3,76,70.6,10.3,6.8,10.8,7.2,18.3,13.7,11,7.4,18.2,13.4,41.8,35,10.8,7.3,10,6.4,9.7,6.5,9.6,6.3
44,9.8,9.4,11,10.7,78.6,78.3,10.3,10,10.8,10.4,19.5,19.1,11.3,11,19.1,18.4,44.6,44,10.6,10.3,9.9,9.5,9.8,9.4,9.5,9.2
45,9.9,7.1,11.3,8.2,80.1,76.6,10.4,7.4,10.8,8.1,20.3,16.2,11.5,8.5,19.4,15.4,45.4,40.4,10.4,7.6,10,7.3,9.9,7.2,9.6,7
46,10,5.5,11.2,6.4,82.3,74.7,10.5,5.8,11.3,6.1,20.8,13.4,11.7,6.6,20.2,12.8,47.6,37.1,10.6,6,10,5.5,10.1,5.6,9.6,5.2
47,9.9,8,11.6,9.2,83.5,81.5,10.5,8.3,11.4,9,21.2,18.2,11.7,9.6,20.6,17.4,49,45.2,10.7,8.7,10.2,7.9,10,8.2,9.6,7.6
48,10.4,6.2,11.8,7.3,85.2,80.1,10.4,6.3,11.1,6.7,22.1,15.4,11.9,7.2,21.3,14.6,51.3,42.3,10.9,6.8,9.8,5.8,10.4,6.4,9.6,5.6
49,10.4,8.9,12,10.4,86.9,85.6,10.6,9,11.1,9.5,22.4,20.4,11.9,10.1,22.2,19.8,53.3,50.9,10.8,9.4,10,8.5,10.8,9.3,9.6,8.2
50,10,6.8,12.3,8.1,87.9,84.5,10.4,7,11.2,7,23.2,17.5,11.8,8.1,22.8,16.9,55.2,48,10.7,7.4,9.9,6.4,11.4,7.4,9.7,6.2
51,10.3,9.4,12.4,11.5,89.5,89.1,10.6,9.8,11.4,10.4,24,22.8,12,11,23.6,22.4,57.3,56.2,10.7,9.9,10,9.2,11.8,10.8,9.5,8.8
52,10.3,7.4,12.4,8.9,90.5,88,10.6,7.6,11.3,7.9,24.4,20,12,8.8,24.5,19.6,58.8,53.4,10.9,8,9.9,7.1,12.3,8.9,9.7,6.8
53,10.2,10,12.6,12.5,92.3,92.2,10.8,10.6,11.6,11.4,25.7,25.5,12,11.9,25.7,25.5,61.2,61.1,11.1,10.8,10.1,10,12.8,12.6,9.6,9.4
54,10.2,7.8,12.6,9.8,92.8,91.5,10.7,8.2,11.7,9.1,26.4,22.4,12.5,9.6,26.4,22.3,62.5,58.3,11,8.4,10.1,7.6,13.6,10.5,9.7,7.2
55,10.3,6.1,13,7.8,94.1,90.7,10.8,6.3,11.9,7.1,27.4,19.7,12.3,7.9,27.5,19.4,65.3,55.4,10.8,6.7,10.1,5.9,14.2,8.9,9.6,5.3
56,10.3,8.6,13,10.8,94.6,93.9,10.7,8.8,12.1,10,28.4,25.3,12.8,10.7,28.4,25.2,66.4,63.3,10.9,9,10.1,8.3,15,12.7,9.5,7.6
57,10.4,6.5,13.1,8.7,95.4,93.3,10.9,6.7,12.3,7.9,29.2,22,13,8.5,29.6,22.2,68.6,60.7,11,7.1,10.6,6.5,15.5,11.1,9.6,6
58,10.4,9.1,13.6,11.9,96.2,95.7,10.7,9.3,12.2,10.8,30,27.9,13.2,11.6,30.6,28.4,70.5,68.3,10.8,9.6,10.4,9.1,16.5,15.1,9.6,8.3
59,10.3,7.2,13.7,9.7,96.6,95.3,10.7,7.2,12.2,8.6,31.1,24.6,13.3,9.4,31.4,25.2,71.7,66,10.8,7.5,10.3,7,17.8,13.6,9.9,6.6
60,10.7,9.9,14.1,13.1,97.2,97.1,10.8,10.2,12.4,11.6,32.1,30.8,13.4,12.7,32.4,31.3,73.5,72.6,11,10.2,10.3,9.5,19.1,18.2,9.8,9.1
61,10.5,7.7,14,10.5,97.5,96.8,10.9,7.8,12.6,9.4,32.7,27.8,14,10.4,33.2,28.3,74.5,70.4,11,8.3,10.1,7.3,20.1,16.3,9.9,7
62,10.2,10.1,14.4,14.1,98,97.9,11,10.7,12.8,12.6,33.8,33.4,13.9,13.8,34.7,34.4,76.8,76.5,10.9,10.7,10.1,9.9,21.7,21.4,9.8,9.6
63,10.3,7.9,14.3,11.7,98.3,97.7,10.8,8.4,13,10.2,34.3,30.1,13.9,11.5,35.5,31.4,77.3,74.3,10.8,8.6,10,7.8,22.6,19.5,9.8,7.7
64,10.2,6.2,14.7,9.7,98.7,97.6,10.8,6.8,13.1,8.3,35.6,27.3,14.3,9.3,37.3,28.5,79.2,72.2,10.8,6.8,10.4,6.3,24.1,17.7,10,5.8
65,10.3,8.6,14.8,12.5,98.9,98.6,11.1,9.1,13.3,11.3,36.4,33.3,14.3,12.2,38.2,34.7,80.2,78,10.8,8.7,10.2,8.6,25.6,22.8,10,8
66,10.1,6.6,15,10.7,99.1,98.5,11,7.3,13.6,9.4,37.6,30.4,14.8,10,39.2,31.7,81.4,75.9,10.8,6.9,10,6.6,27.3,21,9.8,6.5
67,10.2,8.9,15.3,13.8,99.3,99.1,10.8,9.6,13.7,12.1,38.6,36.4,15,13.3,40.4,38,82.1,80.7,10.7,9.2,10.1,8.8,29,26.9,9.9,8.6
68,10.2,7.2,15.4,11.7,99.4,99,11,7.6,13.8,10.1,39.7,33.4,15.2,11.1,41.3,34.9,83.5,79.1,10.6,7.6,9.9,7,30.8,24.8,10,6.8
69,10.2,9.5,15.9,14.8,99.4,99.4,11,10,14,13,40.9,39.4,15.8,14.6,42.6,41.2,84.5,83.6,10.9,10,10.2,9.3,32.3,31,9.8,9.1
70,10.4,7.6,16.2,12.4,99.6,99.4,11.1,8.2,14.2,10.8,41.7,36.2,15.8,12.2,43.7,37.9,85.4,82.1,10.7,8.1,10.2,7.4,33.9,28.8,10.1,7.3
71,10.4,10,16.4,15.9,99.7,99.7,11,10.6,14.1,13.6,43.1,42.4,16.4,15.8,45,44.4,86.6,86.3,10.8,10.5,10.1,9.8,36,35.4,10.1,9.6
72,10.4,8,16.6,13.3,99.8,99.6,11.2,8.8,14.4,11.4,43.7,39.2,16.4,13.3,46.2,41.6,87.3,85,11.1,8.5,10.2,7.8,37.2,33,10.2,7.7
73,10.3,6.2,17,11.3,99.9,99.6,11.2,7.2,14.6,9.4,45.2,36.3,16.8,11.3,47.6,38.8,88.5,83.5,10.8,6.7,10.2,6,39.3,30.9,10.1,6
74,10.2,8.1,17.2,14.6,99.9,99.8,11.2,9.4,14.6,12.1,45.7,42.2,16.9,14.4,48.5,44.8,89.2,87.6,10.6,8.8,10.1,8.2,40.8,37.4,10,8.2
75,10,6.6,17.7,12.4,99.9,99.8,11.3,7.9,14.5,10.3,46.9,39.2,17.2,12.2,50,42,89.9,86.2,10.7,7.1,10,6.4,42.7,35.1,10.1,6.6
76,10.4,8.7,17.8,15.9,99.9,99.9,11.4,9.8,14.8,13,47.9,44.9,17.7,15.5,51.5,48.6,90.4,89.4,10.6,9.2,9.8,8.4,44.4,41.6,10.1,8.5
77,10.3,7,18.1,13.5,99.9,99.9,11.4,8.2,15.2,11.1,49.5,42.2,17.7,13.4,52.8,45.7,91.3,88.5,10.7,7.4,10.1,6.8,46.1,39.2,9.8,6.9
78,10.3,9.1,18.6,17.1,100,100,11.6,10.4,15.4,14.2,50.3,48.3,17.8,16.5,54,52.1,92,91.3,10.5,9.5,10.3,9.1,48,46.1,10,9
79,10.1,7.3,18.7,14.7,100,100,11.6,8.6,15.6,12,51.4,45.2,18.2,14.3,55.5,49.2,92.2,90.2,10.4,7.6,10,7.2,49.9,43.7,10.1,7.4
80,10.3,9.5,19.2,18.2,100,100,11.6,10.9,15.8,15,52.9,51.6,18.5,17.6,57.1,55.8,93,92.7,10.7,9.9,9.9,9.1,52,50.6,10.2,9.4
81,10.2,7.5,19.4,15.7,100,100,11.7,9,15.8,12.8,54,48.6,18.7,15.4,58.2,53.3,93.4,91.7,10.8,8.2,10.1,7.4,53.4,48.3,10.1,7.7
82,10.1,9.8,20.1,19.6,100,100,11.9,11.6,16,15.6,55.4,54.9,19.1,18.7,59.6,59.2,94,93.8,10.8,10.6,10,9.7,55.3,54.8,10.2,9.9
83,10.3,8.1,20.2,17,100,100,11.8,9.5,16.1,13.4,56.2,51.8,19.4,16.5,60.4,56.4,94.3,93.1,10.4,8.4,10,7.9,56.7,52.4,10.3,8.2
84,10.3,6.5,21,15.1,100,100,12.2,8.1,16.3,11.4,57.9,48.8,19.8,14.5,62.1,53.7,94.9,92.3,10.7,6.9,10,6.4,58.8,50.4,10.4,6.6
85,10.1,8.4,21.2,18.5,100,100,12.1,10.2,16.3,14.3,58.2,54.8,19.8,17.4,63,59.6,95.1,94.3,10.6,8.8,10.2,8.4,60.1,56.8,10.3,8.6
86,10.1,6.8,21.5,16.2,100,100,12.1,8.1,16.8,12.5,60,52,20.2,15.5,64.5,57.3,95.7,93.5,10.6,7.2,10.1,6.7,61.6,54.6,10.5,6.7
87,10,8.6,21.7,19.8,100,100,12.1,10.5,16.9,15.1,60.7,58.2,20.9,18.8,65.5,63.1,95.8,95.3,10.6,9.2,9.8,8.5,63,60.6,10.4,8.9
88,10.1,7,22.3,17.4,100,100,12.3,8.7,17.2,13,61.9,55.4,21.1,16.6,66.9,61,96.2,94.6,10.6,7.4,10.1,7.1,64.8,58.6,10.6,7.4
89,10.1,9.2,22.5,21.1,100,100,12.2,11.2,17.5,16.1,62.9,61.2,21.6,19.9,68.1,66.5,96.5,96.2,10.6,9.4,10.1,9,66.2,64.6,10.5,9.6
90,10,7.4,23.4,18.8,100,100,12.7,9.3,17.8,14,63.9,58.6,22.1,17.7,69.3,64.2,96.8,95.5,10.6,7.7,10.1,7.4,67.7,62.4,10.5,7.7
91,10.2,9.5,23.5,22.6,100,100,12.7,11.9,18.2,17.3,64.9,63.8,22.4,21.4,70.6,69.7,97.1,96.9,10.5,9.8,10.4,9.6,69.1,68.2,10.5,9.8
92,10,7.6,23.9,20.1,100,100,12.4,9.6,18.4,15,66.1,61.4,22.9,18.9,71.7,67.7,97.3,96.5,10.5,8.1,10.4,7.9,70.3,66.3,10.8,7.9
93,10.2,9.9,24.5,24,100,100,12.7,12.3,18.6,18,67.4,66.9,23.3,22.9,72.9,72.6,97.5,97.4,10.4,10.1,10.5,10,71.9,71.5,10.5,10.2
94,10,8,24.6,21.6,100,100,12.7,10.3,18.7,15.8,68.3,64.6,24,20.2,74,70.8,97.6,97,10.4,8.4,10.5,8.3,73,69.8,10.6,8.3
95,10.2,6.4,25.5,19.2,100,100,13.1,8.5,19.3,13.7,69.8,62.2,24.2,17.9,75.8,68.7,97.8,96.6,10.4,7,10.7,6.9,74.9,67.7,10.6,6.7
96,10.1,8.3,25.9,22.9,100,100,12.9,10.9,19.7,16.9,70.4,67.6,24.8,21.7,76.3,73.8,97.9,97.6,10.3,8.6,10.9,8.8,75.5,73,10.6,8.6
97,10.1,6.9,26.1,20.3,100,100,13.2,9.2,20,14.9,71.5,65.1,25,19.1,77.7,71.9,98.1,97.2,10.5,7.2,11,7.4,76.9,71.2,10.4,6.9
98,10.2,8.7,26.6,24.2,100,100,13.2,11.5,20.6,18.2,72.4,70.1,25.1,23.1,78.4,76.4,98.3,98.1,10.3,8.9,11,9.6,77.8,75.8,10.4,8.8
99,10.1,7.2,26.9,21.7,100,100,13.2,9.7,20.7,16.2,73.5,67.9,25.8,20.6,79.6,74.6,98.5,97.7,10.3,7.4,11.5,8.1,79,74.1,10.6,7.3
100,10.2,9,27.6,25.8,100,100,13.2,11.9,20.8,19.2,74.5,72.8,26.2,24.4,80.5,79.3,98.6,98.4,10.3,9.2,11.7,10.6,80.1,78.8,10.4,9.4
101,10.2,7.4,27.8,23.3,100,100,13.3,10,21.1,16.9,75.5,70.7,26.8,22.1,81.5,77.6,98.8,98.2,10.2,7.7,11.9,8.9,81.3,77.3,10.4,7.7
102,10.2,9.3,28.5,27.3,100,100,13.2,12.4,21.3,20.2,76.4,75.2,27.1,25.9,82.6,81.7,98.8,98.8,10.5,9.6,12.2,11.3,82.4,81.5,10.6,9.7
103,10,7.7,29.3,24.9,100,100,13.6,10.7,21.6,17.7,77.2,73.3,27.6,23.4,83.4,80.3,98.9,98.6,10.3,7.8,12.5,9.8,83.2,80.1,10.6,8.2
104,10.1,9.6,29.6,28.9,100,100,13.9,13.2,21.8,21.2,78.2,77.6,28,27.3,84.4,83.9,99.1,99,10.2,9.8,12.7,12.2,84.2,83.7,10.6,10.2
105,10.2,8,30.1,26.6,100,100,13.6,11.2,22.2,19.1,78.9,75.9,28.4,24.6,85,82.5,99.1,98.8,10.3,8.3,13.2,10.8,84.8,82.4,10.6,8.4
106,10.2,10,30.8,30.5,100,100,13.8,13.5,22.9,22.6,80,79.8,29,28.8,86,85.9,99.2,99.2,10.3,10.2,13.8,13.5,85.9,85.8,10.5,10.4
107,10.4,8.3,31,27.9,100,100,13.7,11.5,23,20.1,80.6,78.1,29.7,26.2,86.6,84.7,99.3,99.1,10.5,8.5,14.1,12,86.6,84.6,10.6,8.8
108,10.4,6.9,31.8,25.6,100,100,14,9.8,23.4,18.1,81.6,76.1,30.2,23.8,87.6,83.4,99.4,98.9,10.5,7,14.8,10.8,87.6,83.3,10.7,7.3
109,10.2,8.6,32.3,29.5,100,100,14.4,12.4,24.1,21.5,81.8,80,30.6,27.8,88.2,86.9,99.3,99.2,10.6,8.9,15.5,13.6,88.1,86.8,10.8,9.2
110,10.4,7.2,32.8,26.9,100,100,14.4,10.7,24.2,19,82.9,78.4,31.3,25.3,89.3,85.7,99.5,99.1,10.5,7.3,16.1,12.3,89.3,85.6,10.8,7.6
111,10.5,9,33.5,31,100,100,14.4,13.1,24.7,22.6,83.5,82.2,31.7,29.4,89.6,88.8,99.5,99.4,10.8,9.2,16.8,15.2,89.6,88.8,10.6,9.4
112,10.1,7.4,34.1,28.7,100,100,14.7,11.2,24.9,20.4,84.4,80.6,32.4,26.8,90.6,87.8,99.5,99.2,10.6,7.7,17.4,13.9,90.5,87.8,10.8,7.8
113,10.2,9.2,34.6,32.8,100,100,14.9,13.6,25.5,23.7,84.9,84,32.7,31,91,90.3,99.6,99.5,10.5,9.5,18.2,16.9,90.9,90.2,10.7,9.7
114,10,7.6,35.2,29.9,100,100,14.9,11.6,25.9,21.7,85.6,82.6,33.7,28.8,91.3,89.3,99.6,99.4,10.7,8,19.1,15.7,91.3,89.3,10.6,8.1
115,10.1,9.4,36,34.6,100,100,14.8,13.9,26.3,25.2,86.2,85.5,33.9,32.8,91.9,91.4,99.7,99.6,10.4,9.8,20.1,19.2,91.9,91.4,10.6,9.9
116,10.2,8,36.3,31.6,100,100,15.2,12.2,26.6,22.9,86.8,84.4,34.7,30.4,92.4,90.8,99.7,99.6,10.5,8.1,21,17.8,92.4,90.8,10.7,8.3
117,10.2,9.8,37,36.3,100,100,15.3,14.8,27.3,26.6,87.3,87,35.3,34.6,92.8,92.6,99.7,99.7,10.3,9.8,21.9,21.5,92.8,92.6,10.6,10.3
118,10.1,8.3,37.4,33.4,100,100,15.4,13,27.4,24.1,87.9,85.9,35.7,31.8,93.2,92,99.7,99.6,10.4,8.4,23,20,93.2,92,10.9,8.7
119,10.2,10.1,38.5,38.2,100,100,15.7,15.5,28,27.7,88.6,88.5,36.8,36.5,93.7,93.6,99.8,99.8,10.5,10.3,24.3,24,93.7,93.6,10.7,10.6
120,10.2,8.6,38.8,35.4,100,100,15.8,13.4,28.3,25.2,88.9,87.4,37,33.8,93.8,92.9,99.7,99.7,10.5,8.7,25,22.5,93.8,92.9,10.9,8.8
121,10.2,7.3,39.6,32.8,100,100,15.9,11.8,28.6,23,89.8,86.1,37.6,31.1,94.4,92.3,99.8,99.6,10.4,7.3,26.2,21.1,94.4,92.3,10.7,7.5
122,10.4,8.8,40.4,37.2,100,100,15.8,14.1,28.9,26.4,90.2,89,38.2,35.4,94.8,93.9,99.8,99.8,10.3,8.9,27.1,24.8,94.8,93.9,10.8,9
123,10,7.4,41.2,34.6,100,100,16.2,12.4,29.8,24.3,90.8,87.7,38.9,32.8,95.2,93.4,99.9,99.7,10.4,7.5,28.6,23.4,95.2,93.4,10.8,7.8
124,10,8.8,41.4,39.2,100,100,16.2,14.6,29.9,27.9,91.2,90.3,39.3,37.1,95.5,95,99.9,99.8,10.4,9.1,29.6,27.6,95.5,95,10.7,9.4
125,10,7.6,42.2,36.4,100,100,16.3,13,30.6,25.6,91.7,89.4,39.6,34.6,95.7,94.4,99.9,99.8,10.6,7.5,30.7,26,95.7,94.4,10.7,7.9
126,10.2,9.2,42.7,40.9,100,100,16.5,15.3,31,29.3,92.1,91.6,40.6,38.9,96,95.6,99.9,99.9,10.3,9.4,32.1,30.4,96,95.6,10.6,9.6
127,10.2,7.9,43.4,38.2,100,100,16.6,13.4,31.3,27,92.5,90.6,41.4,36.7,96.3,95.3,99.9,99.9,10.4,7.9,33.2,28.8,96.3,95.3,10.6,7.9
128,10.3,9.5,44.1,42.9,100,100,16.9,16,32.1,30.9,92.9,92.5,42.1,40.8,96.6,96.4,99.9,99.9,10.2,9.5,34.8,33.6,96.6,96.4,10.8,10
129,9.9,8,45,40.3,100,100,17.1,14.1,32.5,28.3,93.1,91.7,42.8,38.4,97,96,99.9,99.9,10.3,8.1,35.9,32,97,96,10.7,8.4
130,9.9,9.6,45.7,45,100,100,17.3,16.7,33.2,32.5,93.6,93.4,43.4,42.6,97.2,97,99.9,99.9,10.3,9.8,37.4,36.6,97.2,97,10.7,10.4
131,10.1,8.2,46.3,42.3,100,100,17.4,14.8,33.9,29.9,94,92.7,44.3,40,97.4,96.7,99.9,99.9,10.4,8.3,39,35.3,97.4,96.7,10.6,8.8
132,9.8,9.6,47,46.6,100,100,17.6,17.3,34.2,34,94.4,94.2,45.1,44.7,97.7,97.6,99.9,99.9,10.5,10.2,40.3,39.9,97.7,97.6,10.7,10.4
133,10,8.3,47.7,44.2,100,100,17.7,15.4,34.5,31.4,94.4,93.5,45.3,42.1,97.8,97.3,99.9,99.9,10.5,8.5,41.3,38.3,97.8,97.3,10.5,8.9
134,9.7,7.1,48.7,41.8,100,100,18,13.6,35.1,28.8,94.9,92.9,46.5,39.5,98,96.9,99.9,99.9,10.5,7.2,43,36.7,98,96.9,10.7,7.6
135,9.9,8.5,49,46.3,100,100,18,16,35.3,32.8,95.1,94.5,46.7,43.8,98,97.7,100,99.9,10.4,8.9,44.4,41.4,98,97.7,10.5,9.1
136,9.9,7.2,49.6,43.6,100,100,18.3,14.1,35.9,30.4,95.6,93.9,47.6,41.3,98.3,97.4,100,99.9,10.4,7.4,46,40,98.3,97.4,10.5,7.8
137,10,8.9,50.2,47.7,100,100,18.6,16.6,36.2,33.9,95.7,95.2,48.3,45.8,98.3,98.1,100,100,10.2,9,47.2,44.7,98.3,98.1,10.6,9.3
138,10.3,7.5,51.2,45.2,100,100,18.5,14.6,36.8,31.6,96,94.6,48.9,43,98.6,97.9,100,100,10.5,7.5,48.5,43.1,98.6,97.9,10.6,8
139,10.2,9.3,51.7,49.9,100,100,18.7,17.2,37.4,35.4,96.1,95.8,49.5,47.3,98.6,98.4,100,100,10.3,9.2,50,47.8,98.6,98.4,10.6,9.6
140,10.1,7.9,52.3,47.1,100,100,19,15.2,37.8,33,96.6,95.3,50,45.1,98.7,98.2,100,100,10.5,7.9,51.6,46.1,98.7,98.2,10.7,8.2
141,10.3,9.4,53,51.6,100,100,19.1,17.9,38.2,36.7,96.7,96.4,51,49.5,98.9,98.8,100,100,10.2,9.4,52.8,51.4,98.9,98.8,10.5,9.7
142,10,7.9,53.7,49.3,100,100,19.2,16,38.6,34.3,97,96,51.8,47.2,99,98.5,100,100,10.5,8,54.3,49.7,99,98.5,10.6,8.2
143,10,9.5,54.6,53.5,100,100,19.5,18.6,39.1,38.2,97.2,97,52.6,51.5,99,99,100,100,10.4,9.8,55.4,54.5,99,99,10.5,10
144,9.8,8.1,55.1,51,100,100,19.6,16.7,39.7,35.6,97.4,96.6,53.1,49,99.2,98.9,100,100,10.4,8.4,56.6,52.9,99.2,98.9,10.5,8.6
145,9.9,9.5,56.2,55.4,100,100,19.9,19.5,40.2,39.6,97.6,97.5,54.1,53.5,99.2,99.2,100,100,10.6,10.2,58.3,57.7,99.2,99.2,10.6,10.3
146,9.7,8.3,56.8,53.4,100,100,20,17.3,40.8,37.1,97.8,97.1,54.4,50.8,99.2,99,100,100,10.5,8.8,59.4,56,99.2,99,10.6,8.8
147,9.9,9.8,57.8,57.6,100,100,20.6,20.4,41.3,41,97.8,97.8,55.6,55.4,99.4,99.4,100,100,10.5,10.4,60.7,60.5,99.4,99.4,10.8,10.6
148,9.8,8.4,58.2,55.1,100,100,20.7,18.4,41.6,38.7,97.9,97.6,56.1,53,99.4,99.3,100,100,10.6,8.9,62,59.2,99.4,99.3,10.7,9
149,10,7.2,59.3,52.5,100,100,21,16.5,42.4,36.4,98.2,97.3,57,50.5,99.5,99.1,100,100,10.4,7.6,63.5,57.8,99.5,99.1,10.8,7.7
150,10.2,8.7,59.7,57,100,100,21.1,19,43,40.4,98.4,98,57.5,54.8,99.5,99.4,100,100,10.4,9.2,64.5,62.2,99.5,99.4,10.7,9.4
151,10.1,7.4,60.6,54.7,100,100,21.1,17.2,43.5,37.9,98.4,97.7,58.4,52.6,99.6,99.3,100,100,10.5,7.9,65.8,60.7,99.6,99.3,10.7,8
152,10.1,8.9,61,58.9,100,100,21.5,19.6,43.7,41.8,98.5,98.3,58.8,56.6,99.6,99.5,100,100,10.3,9.3,67,65.2,99.6,99.5,10.6,9.4
153,10.3,7.5,61.8,56.6,100,100,21.7,17.8,44.3,39.1,98.6,98,60,54.4,99.7,99.4,100,100,10.4,8.1,68.1,63.6,99.7,99.4,10.8,8.1
154,10.1,9.1,62.7,60.7,100,100,22,20.5,44.9,43.3,98.7,98.6,60.5,58.8,99.6,99.6,100,100,10.4,9.5,69.3,67.8,99.6,99.6,10.6,9.6
155,10.1,7.8,63.5,58.7,100,100,22.5,18.5,45.6,40.9,98.8,98.4,61.2,56.5,99.7,99.5,100,100,10.5,8,70.6,66.4,99.7,99.5,10.6,8.1
156,10,9.4,64,62.9,100,100,22.7,21.4,46.4,44.7,98.8,98.8,61.8,60.6,99.8,99.7,100,100,10.4,9.6,71.7,70.5,99.8,99.7,10.7,10
157,10.2,8.1,64.7,60.7,100,100,23.2,19.4,46.8,42.6,99,98.6,62.5,58.5,99.7,99.6,100,100,10.5,8.3,72.7,69.4,99.7,99.6,10.7,8.4
158,10.2,9.6,65.7,64.8,100,100,23.5,22.6,47.6,46.5,99,99,63.6,62.5,99.8,99.8,100,100,10.5,10,73.8,73,99.8,99.8,10.7,10.1
159,10.5,8.3,66.1,62.8,100,100,23.7,20.3,48.1,44.2,99.1,98.8,64.3,60.5,99.8,99.7,100,100,10.5,8.6,74.9,71.6,99.8,99.7,10.6,8.6
160,10.3,9.9,66.7,66.3,100,100,24,23.4,48.8,48.1,99.2,99.1,65,64.5,99.8,99.8,100,100,10.4,10,75.8,75.3,99.8,99.8,10.7,10.3
161,10.3,8.4,67,64.4,100,100,24.4,21.3,49.2,45.9,99.2,99,65.6,62.4,99.8,99.8,100,100,10.3,8.6,76.8,74,99.8,99.8,10.6,8.8
162,10.1,10,68,67.9,100,100,24.7,24.5,50.3,50,99.3,99.3,66.3,66.1,99.9,99.8,100,100,10.2,10.1,78,77.8,99.9,99.8,10.8,10.6
163,10.1,8.4,68.6,65.8,100,100,24.7,22.3,51,47.5,99.4,99.2,66.8,64.3,99.9,99.8,100,100,10.5,8.7,78.7,76.4,99.9,99.8,10.6,9
164,10.1,7.4,69.5,63.7,100,100,25,20.1,51.6,45.2,99.4,99,67.8,62.2,99.9,99.8,100,100,10.5,7.4,79.6,75.2,99.9,99.8,10.5,7.7
165,10.2,8.7,69.7,67.5,100,100,25.4,23.2,51.7,49.1,99.5,99.4,68.4,66.1,99.8,99.8,100,100,10.3,9.1,80.6,78.6,99.8,99.8,10.6,9.1
166,10.1,7.4,70.6,65.5,100,100,25.9,21.3,52.9,46.7,99.6,99.2,69.3,64,99.9,99.8,100,100,10.5,7.7,81.8,77.5,99.9,99.8,10.6,7.7
167,10.3,8.9,71,69.1,100,100,26,24,53.3,50.9,99.6,99.5,69.9,68,99.9,99.9,100,100,10.4,9.2,82.3,81.1,99.9,99.9,10.5,9.2
168,10,7.6,71.7,67.3,100,100,26.7,22,54.2,48.6,99.6,99.4,70.2,66,99.9,99.9,100,100,10.6,7.9,83.3,79.9,99.9,99.9,10.2,7.8
169,9.7,8.8,72.4,70.9,100,100,26.8,25.2,54.3,52.9,99.6,99.6,71,69.4,99.9,99.9,100,100,10.5,9.6,83.9,83,99.9,99.9,10.4,9.5
170,9.8,7.7,73.2,69.2,100,100,26.9,22.8,55.2,50.4,99.6,99.5,71.8,67.4,99.9,99.9,100,100,10.5,8.3,84.9,82.1,99.9,99.9,10.6,8
171,10,9.2,73.8,72.8,100,100,27.4,26,55.8,54.3,99.7,99.6,72.3,71,100,99.9,100,100,10.5,9.9,85.6,84.9,100,99.9,10.5,9.8
172,9.9,8,74.4,71,100,100,27.7,23.9,56.4,51.9,99.7,99.5,72.9,69.2,99.9,99.9,100,100,10.7,8.3,86.4,84.1,99.9,99.9,10.6,8.2
173,9.9,9.4,75.2,74.5,100,100,28,27.2,57,55.8,99.7,99.7,73.7,72.9,100,100,100,100,10.6,10,86.9,86.3,100,100,10.5,9.8
174,10,8,75.7,72.8,100,100,28.3,24.9,57.2,53.6,99.7,99.6,74.4,71.2,100,100,100,100,10.6,8.6,87.6,85.5,100,100,10.5,8.6
175,9.8,9.4,76.6,76,100,100,28.6,27.9,58.2,57.6,99.7,99.7,75.2,74.8,100,100,100,100,10.5,10,88.3,88,100,100,10.5,10
176,9.9,8.3,76.8,74.4,100,100,28.8,25.8,58.5,55.3,99.7,99.7,75.8,73.4,100,100,100,100,10.5,8.7,88.8,87.2,100,100,10.5,8.6
177,9.9,9.8,77.6,77.3,100,100,29.3,29,59.3,59,99.8,99.8,76.7,76.5,100,100,100,100,10.3,10.1,89.5,89.4,100,100,10.5,10.3
178,10.2,8.4,78.2,75.8,100,100,29.6,26.8,60.1,56.8,99.8,99.7,77.2,74.9,100,100,100,100,10.5,8.8,90,88.6,100,100,10.6,9
179,10.3,10.3,78.7,78.7,100,100,30,29.9,60.6,60.5,99.8,99.8,78,77.9,100,100,100,100,10.4,10.3,90.6,90.6,100,100,10.5,10.5
180,10.3,8.7,79.2,77.3,100,100,30.1,27.8,61.2,58.5,99.9,99.8,78.5,76.5,100,100,100,100,10.4,9,90.9,89.9,100,100,10.4,8.9
181,10.2,7.5,79.7,75.8,100,100,30.8,25.8,61.8,56.3,99.8,99.8,79.2,75,100,100,100,100,10.3,7.7,91.4,89.3,100,100,10.6,7.7
182,10.1,9,80.1,78.5,100,100,31.2,29,62.5,60.2,99.8,99.8,79.5,77.9,100,100,100,100,10.3,9,91.6,90.9,100,100,10.6,9.2
183,10.1,7.7,80.8,77.1,100,100,31.7,26.8,63,58.1,99.9,99.8,80.3,76.3,100,100,100,100,10.3,7.9,92.4,90.3,100,100,10.5,8.1
184,10.1,9,81.1,80,100,100,31.8,30,63.7,61.8,99.9,99.8,80.6,79.4,100,100,100,100,10.3,9.3,92.6,92.1,100,100,10.4,9.5
185,10.2,7.8,81.7,78.6,100,100,32.2,27.9,64.3,60,99.8,99.8,81.4,78,100,100,100,100,10.4,7.9,93,91.5,100,100,10.6,8.1
186,10.1,9.3,82,81.2,100,100,32.8,31.1,64.8,63.2,99.8,99.8,81.9,80.8,100,100,100,100,10.3,9.3,93.3,92.8,100,100,10.4,9.6
187,9.9,7.7,82.6,79.9,100,100,33,28.9,65.4,61.3,99.9,99.8,82.4,79.5,100,100,100,100,10.4,8.1,93.6,92.4,100,100,10.3,8.3
188,10,9.3,82.9,82.3,100,100,33.5,32.1,65.8,64.7,99.9,99.9,83,82.2,100,100,100,100,10.5,9.7,94,93.6,100,100,10.4,9.6
189,10,8,83.7,81.2,100,100,33.7,30.2,66.5,62.7,99.9,99.9,83.6,81.1,100,100,100,100,10.3,8.2,94.3,93.2,100,100,10.4,8.3
190,10,9.4,84.1,83.8,100,100,34.3,33.4,67,66.1,99.9,99.9,84.3,83.8,100,100,100,100,10.4,9.8,94.6,94.3,100,100,10.4,9.8
191,10,8.3,84.6,82.5,100,100,34.6,31.4,67.4,64.2,99.9,99.9,84.5,82.6,100,100,100,100,10.3,8.4,94.9,93.8,100,100,10.6,8.5
192,10,9.7,85.1,84.8,100,100,35,34.4,68.4,68,99.9,99.9,85.3,85,100,100,100,100,10.2,9.9,95.1,95,100,100,10.5,10.2
193,9.8,8.3,85.5,83.6,100,100,35.2,32.3,69.1,66,99.9,99.9,85.4,83.8,100,100,100,100,10.2,8.6,95.3,94.6,100,100,10.4,8.9
194,9.8,9.8,86,85.9,100,100,35.7,35.4,69.7,69.5,99.9,99.9,86.2,86,100,100,100,100,10.2,10,95.7,95.6,100,100,10.5,10.4
195,10,8.6,86.2,84.8,100,100,36.1,33.2,70.3,67.8,99.9,99.9,86.4,84.9,100,100,100,100,10.2,8.6,95.9,95.2,100,100,10.4,9
196,10,7.5,87.1,83.8,100,100,36.6,31.2,71,66,99.9,99.9,86.9,83.7,100,100,100,100,10.3,7.4,96.1,94.9,100,100,10.5,7.6
197,10,8.7,87.5,86.2,100,100,36.9,34.5,71.3,69.2,100,99.9,87,85.9,100,100,100,100,10.4,9,96.4,95.9,100,100,10.4,9.2
198,10.2,7.6,88,85,100,100,37.1,32.3,71.9,67.4,99.9,99.9,87.6,84.8,100,100,100,100,10.4,7.6,96.7,95.5,100,100,10.4,7.7
199,10.2,8.9,88.3,87.3,100,100,37.6,35.5,72.5,70.6,99.9,99.9,87.9,86.8,100,100,100,100,10.5,9.1,96.8,96.5,100,100,10.4,9.1
200,10,7.8,88.7,86.2,100,100,37.9,33.4,73,69,100,99.9,88.3,85.9,100,100,100,100,10.2,7.8,97.1,96.1,100,100,10.4,7.9
201,9.8,8.9,89.1,88.2,100,100,38.1,36.4,73.7,72.2,100,100,88.7,87.8,100,100,100,100,10.1,9.1,97.2,97,100,100,10.2,9.2
202,9.9,7.8,89.6,87.2,100,100,38.7,34.4,74.2,70.4,100,99.9,89.1,86.9,100,100,100,100,10.5,8.1,97.4,96.6,100,100,10.1,8
203,9.9,9.1,89.8,89.3,100,100,39.3,37.7,75,73.8,100,100,89.5,89,100,100,100,100,10.4,9.4,97.7,97.4,100,100,10.2,9.4
204,9.9,8,90.3,88.6,100,100,39.6,35.5,75,71.9,100,100,89.9,88,100,100,100,100,10.2,8.1,97.8,97.2,100,100,10.2,8.1
205,9.9,9.3,90.7,90.2,100,100,40,38.7,75.4,74.7,100,100,90.3,89.9,100,100,100,100,10.1,9.4,98,97.8,100,100,10.2,9.6
206,10,8.2,91.1,89.4,100,100,41,36.7,76.1,73.3,100,100,90.7,89.1,100,100,100,100,10.4,8.3,98,97.6,100,100,10.3,8.4
207,10.1,9.6,91.2,90.9,100,100,41.2,40.4,76.7,76.1,100,100,91,90.6,100,100,100,100,10.4,9.9,98.2,98.1,100,100,10.3,9.8
208,9.9,8.4,91.6,90.2,100,100,41.5,37.9,77.1,74.6,100,100,91.2,89.7,100,100,100,100,10.2,8.6,98.3,97.9,100,100,10.3,8.6
209,10,9.8,91.9,91.7,100,100,42,41.6,77.4,76.9,100,100,91.7,91.5,100,100,100,100,10.4,10,98.5,98.4,100,100,10.2,10
210,9.9,8.4,92.4,91.2,100,100,42.6,39.2,77.9,75.5,100,100,91.9,90.8,100,100,100,100,10.5,8.8,98.5,98.2,100,100,10.2,8.6
211,9.8,9.7,92.7,92.6,100,100,43.3,42.9,78.6,78.4,100,100,92.4,92.3,100,100,100,100,10.4,10.3,98.7,98.6,100,100,10.2,10
212,9.9,8.6,92.7,92,100,100,43.4,40.4,79,76.9,100,100,92.7,91.8,100,100,100,100,10.3,9,98.7,98.5,100,100,10.3,8.7
213,9.9,9.9,93.3,93.3,100,100,43.8,43.8,79.6,79.6,100,100,93.1,93.1,100,100,100,100,10.4,10.4,98.9,98.9,100,100,10.2,10.2
214,9.9,8.8,93.3,92.6,100,100,44.3,41.7,79.9,78.2,100,100,93.2,92.5,100,100,100,100,10.4,8.9,98.9,98.8,100,100,10.2,8.6
215,10.1,7.7,93.7,92,100,100,45,39.8,80.6,76.9,100,100,93.7,91.8,100,100,100,100,10.3,7.9,99,98.6,100,100,10,7.5
216,10.1,8.9,93.9,93.3,100,100,45.2,43.1,80.8,79.4,100,100,94,93.3,100,100,100,100,10.4,9.1,99.1,98.9,100,100,10.2,8.8
217,10,7.8,94.1,92.8,100,100,45.5,41,81.2,78.1,100,100,94.2,92.7,100,100,100,100,10.3,8.1,99.2,98.7,100,100,10.1,7.7
218,10,8.9,94.4,93.9,100,100,46.1,44.2,81.8,80.6,100,100,94.4,93.9,100,100,100,100,10.4,9.4,99.2,99.1,100,100,10.2,9
219,10.1,8,94.7,93.5,100,100,46.5,42.1,82.2,79.4,100,100,94.8,93.4,100,100,100,100,10.4,8.2,99.2,98.9,100,100,10.1,7.9
220,10.2,9.2,94.9,94.6,100,100,47,45.4,82.6,81.7,100,100,94.8,94.5,100,100,100,100,10.4,9.5,99.2,99.2,100,100,10,9.2
221,10.2,8.1,95,94.2,100,100,47.8,43.4,83.1,80.6,100,100,95.1,94.1,100,100,100,100,10.3,8.4,99.3,99.1,100,100,10,8.1
222,10,9.4,95.3,95,100,100,48,46.9,83.5,82.8,100,100,95.4,95.1,100,100,100,100,10.4,9.8,99.3,99.3,100,100,9.9,9.3
223,10,8.2,95.4,94.6,100,100,48.5,44.4,83.9,81.7,100,100,95.6,94.7,100,100,100,100,10.4,8.4,99.4,99.3,100,100,10.1,8.2
224,10,9.5,95.6,95.5,100,100,49.4,48.1,84.4,83.8,100,100,95.8,95.6,100,100,100,100,10.4,9.8,99.5,99.4,100,100,10.1,9.4
225,10.2,8.4,95.9,95.1,100,100,49.4,45.9,84.5,82.5,100,100,95.9,95.3,100,100,100,100,10.5,8.7,99.5,99.3,100,100,9.8,8.3


==> qinformed-10.dat <==
q	rejection alpha
5	6.250	10
6	3.125	10
7	1.563	10
8	7.031	10
9	3.906	10
10	2.148	10
11	6.543	10
12	3.857	10
13	9.229	10
14	5.737	10
15	3.516	10
16	7.681	10
17	4.904	10
18	9.625	10
19	6.357	10
20	4.139	10
21	7.835	10
22	5.248	10
23	9.314	10
24	6.391	10
25	4.329	10
26	7.552	10
27	5.224	10
28	8.716	10
29	6.143	10
30	9.874	10
31	7.076	10
32	5.010	10
33	8.014	10
34	5.761	10
35	8.953	10
36	6.525	10
37	9.887	10
38	7.295	10
39	5.325	10
40	8.069	10
41	5.958	10
42	8.843	10
43	6.599	10
44	9.614	10
45	7.245	10
46	5.408	10
47	7.894	10
48	5.946	10
49	8.543	10
50	6.491	10
51	9.191	10
52	7.039	10
53	9.837	10
54	7.590	10
55	5.806	10
56	8.143	10
57	6.274	10
58	8.695	10
59	6.744	10
60	9.246	10
61	7.218	10
62	9.795	10
63	7.693	10
64	5.994	10
65	8.168	10
66	6.402	10
67	8.644	10
68	6.812	10
69	9.119	10
70	7.224	10
71	9.592	10
72	7.637	10
73	6.037	10
74	8.051	10
75	6.395	10
76	8.465	10
77	6.755	10
78	8.878	10
79	7.116	10
80	9.291	10
81	7.479	10
82	9.703	10
83	7.842	10
84	6.297	10
85	8.205	10
86	6.615	10
87	8.569	10
88	6.935	10
89	8.932	10
90	7.255	10
91	9.295	10
92	7.576	10
93	9.657	10
94	7.898	10
95	6.421	10
96	8.219	10
97	6.705	10
98	8.541	10
99	6.990	10
100	8.863	10
101	7.276	10
102	9.184	10
103	7.562	10
104	9.504	10
105	7.849	10
106	9.824	10
107	8.135	10
108	6.701	10
109	8.422	10
110	6.957	10
111	8.709	10
112	7.213	10
113	8.995	10
114	7.469	10
115	9.282	10
116	7.726	10
117	9.567	10
118	7.983	10
119	9.852	10
120	8.241	10
121	6.859	10
122	8.498	10
123	7.090	10
124	8.755	10
125	7.321	10
126	9.012	10
127	7.553	10
128	9.269	10
129	7.785	10
130	9.525	10
131	8.017	10
132	9.781	10
133	8.249	10
134	6.926	10
135	8.481	10
136	7.135	10
137	8.713	10
138	7.345	10
139	8.945	10
140	7.555	10
141	9.177	10
142	7.765	10
143	9.408	10
144	7.976	10
145	9.639	10
146	8.186	10
147	9.870	10
148	8.397	10
149	7.114	10
150	8.607	10

==> qinformed-5.dat <==
q	rejection	alpha
6	3.125	5
7	1.563	5
8	0.781	5
9	3.906	5
10	2.148	5
11	1.172	5
12	3.857	5
13	2.246	5
14	1.294	5
15	3.516	5
16	2.127	5
17	4.904	5
18	3.088	5
19	1.921	5
20	4.139	5
21	2.660	5
22	1.690	5
23	3.469	5
24	2.266	5
25	4.329	5
26	2.896	5
27	1.916	5
28	3.570	5
29	2.412	5
30	4.277	5
31	2.945	5
32	2.006	5
33	3.508	5
34	2.431	5
35	4.096	5
36	2.882	5
37	4.703	5
38	3.355	5
39	2.370	5
40	3.848	5
41	2.753	5
42	4.356	5
43	3.154	5
44	4.877	5
45	3.570	5
46	2.590	5
47	3.999	5
48	2.930	5
49	4.438	5
50	3.284	5
51	4.887	5
52	3.648	5
53	2.701	5
54	4.022	5
55	3.003	5
56	4.405	5
57	3.314	5
58	4.794	5
59	3.634	5
60	2.734	5
61	3.962	5
62	3.002	5
63	4.296	5
64	3.277	5
65	4.635	5
66	3.558	5
67	4.980	5
68	3.846	5
69	2.949	5
70	4.139	5
71	3.193	5
72	4.437	5
73	3.442	5
74	4.739	5
75	3.695	5
76	2.863	5
77	3.954	5
78	3.079	5
79	4.217	5
80	3.299	5
81	4.483	5
82	3.524	5
83	4.752	5
84	3.753	5
85	2.946	5
86	3.985	5
87	3.142	5
88	4.221	5
89	3.342	5
90	4.460	5
91	3.545	5
92	4.701	5
93	3.751	5
94	4.945	5
95	3.961	5
96	3.155	5
97	4.173	5
98	3.336	5
99	4.388	5
100	3.520	5
101	4.604	5
102	3.707	5
103	4.823	5
104	3.896	5
105	3.130	5
106	4.087	5
107	3.295	5
108	4.281	5
109	3.462	5
110	4.476	5
111	3.631	5
112	4.674	5
113	3.802	5
114	4.872	5
115	3.975	5
116	3.227	5
117	4.150	5
118	3.379	5
119	4.327	5
120	3.532	5
121	4.505	5
122	3.688	5
123	4.685	5
124	3.845	5
125	4.866	5
126	4.004	5
127	3.279	5
128	4.164	5
129	3.419	5
130	4.326	5
131	3.560	5
132	4.489	5
133	3.703	5
134	4.653	5
135	3.847	5
136	4.818	5
137	3.993	5
138	4.985	5
139	4.140	5
140	3.424	5
141	4.288	5
142	3.554	5
143	4.437	5
144	3.685	5
145	4.588	5
146	3.818	5
147	4.739	5
148	3.952	5
149	4.892	5
150	4.087	5
